Steering dynamic network centrality via control theory

Time-evolving networks, or temporal networks, play a crucial role in modeling dynamic interactions across various domains, including biology, social sciences, and information technology. Unlike static networks, these systems undergo continuous changes in topology and edge weights, influencing processes such as information flow, transportation efficiency, and neural activity. Understanding and controlling these networks are essential for predicting future behavior and optimizing dynamic processes. This work focuses on the problem of dynamic centrality, a measure of node importance in time-dependent networks. Specifically, we address how to steer network centrality to a desired state by making minimal modifications to the network structure. This problem is formulated as an optimal control problem for an ordinary differential equation, either matrix- or vector-based, where the control acts on network edges. The proposed framework generalizes centrality control problems studied in static networks and leverages the Pontryagin Maximum Principle for efficient solutions. For large-scale problems, the required matrix-function actions are approximated by Krylov-type techniques, avoiding the explicit formation of dense matrix functions. Numerical experiments on synthetic and real temporal networks show that the proposed framework can effectively steer receive centrality under prescribed control constraints.

==> converge_nesterov_krylov_newtransp.dat <==
1 6.62892323250520654198680859e+00 3.722325e+00
2 3.42019687168131092391831771e+00 3.738554e+00
3 2.35913309940779836182400686e+00 3.761590e+00
4 1.50721023164643375125137936e+00 3.781789e+00
5 1.01954325872348805503975200e+00 3.797421e+00
6 7.11230885565824477723140262e-01 3.809155e+00
7 5.05674502424854233062490039e-01 3.817882e+00
8 3.64077600661644074087064382e-01 3.824351e+00
9 2.64420027288181758162721735e-01 3.829141e+00
10 1.93239585827451737509719010e-01 3.832688e+00
11 1.41869454861348054386382955e-01 3.835313e+00
12 1.04519354476074216586667376e-01 3.837257e+00
13 7.72150349604957542126726366e-02 3.838696e+00
14 5.71741019259730323676116370e-02 3.839762e+00
15 4.24198545116878794614123649e-02 3.840551e+00
16 3.15326503841337618672113763e-02 3.841136e+00
17 2.34846452677398911945694238e-02 3.841570e+00
18 1.75271506355250336617324081e-02 3.841891e+00
19 1.31123275353123118491804888e-02 3.842129e+00
20 9.83790992926214351299574190e-03 3.842305e+00
21 7.40772079324744300854455048e-03 3.842436e+00
22 5.60321165883752390218797146e-03 3.842533e+00
23 4.26280494413817760690488257e-03 3.842605e+00
24 3.26682121308731563541494225e-03 3.842659e+00
25 2.52644113176793720307311553e-03 3.842698e+00
26 1.97560693067073663356514324e-03 3.842728e+00
27 1.56508305606087739364484790e-03 3.842750e+00
28 1.25811321257045553509423819e-03 3.842766e+00
29 1.02725765020865987021958521e-03 3.842778e+00
30 8.52091203606199524764330810e-04 3.842787e+00
31 7.17510935578432955915528790e-04 3.842793e+00
32 6.12461998463373845889845537e-04 3.842798e+00
33 5.28949848691231462073647496e-04 3.842802e+00
34 4.61260172086122707466038229e-04 3.842805e+00
35 4.05344391751575054867740011e-04 3.842807e+00
36 3.58345689170742648550771481e-04 3.842808e+00
37 3.18244384683589803201192447e-04 3.842809e+00
38 2.83600864406745463951187158e-04 3.842810e+00
39 2.53374298515287958970948479e-04 3.842811e+00
40 2.26797529354439206380686378e-04 3.842811e+00
41 2.03292012363243503655224620e-04 3.842811e+00
42 1.82410496924415661736812444e-04 3.842812e+00
43 1.63798525672226389510166555e-04 3.842812e+00
44 1.47168526592782059145975149e-04 3.842812e+00
45 1.32282265148509381880864710e-04 3.842812e+00
46 1.18938828463834283394318092e-04 3.842812e+00
47 1.06966273004881890201084316e-04 3.842812e+00
48 9.62157088031175987321436116e-05 3.842812e+00
49 8.65570165999873130562372592e-05 3.842812e+00
50 7.78756712562982220549728796e-05 3.842812e+00
51 7.00703252081878377732770957e-05 3.842812e+00
52 6.30509230831222426336135634e-05 3.842812e+00
53 5.67371949880833263842559722e-05 3.842812e+00
54 5.10574258192346593088206674e-05 3.842812e+00
55 4.59474306313879289620505375e-05 3.842812e+00
56 4.13496876540653767167360355e-05 3.842812e+00
57 3.72125948574875500297898245e-05 3.842812e+00
58 3.34898255821979124141445083e-05 3.842812e+00
59 3.01397652637791514369878382e-05 3.842812e+00
60 2.71250157507228613861221395e-05 3.842812e+00
61 2.44119568476572874698125870e-05 3.842812e+00
62 2.19703569242986339359654385e-05 3.842812e+00
63 1.97730260394823568342610037e-05 3.842812e+00
64 1.77955062079637213554462322e-05 3.842812e+00
65 1.60157943337344543506626376e-05 3.842812e+00
66 1.44140940216410599460788999e-05 3.842812e+00
67 1.29725930181836265566884189e-05 3.842812e+00
68 1.16752634745143744226560101e-05 3.842812e+00
69 9.38944055292859965794211724e-06 3.842812e+00
70 6.47898038168926206634753301e-06 3.842812e+00
71 3.31937659091397642934081688e-06 3.842812e+00
72 2.60409247279424531224103828e-07 3.842812e+00

==> convergence_alpha005.dat <==
1 7.37852795988013232530988716e-01 6.323251e-03
2 6.83426443135171313159048623e-01 5.669356e-03
3 6.22984443242535212981181303e-01 4.992587e-03
4 5.58520119922317981320247782e-01 4.327964e-03
5 4.92046208660480488550348355e-01 3.704172e-03
6 4.25527350493838052436501584e-01 3.142100e-03
7 3.60819372162909102197403399e-01 2.654400e-03
8 2.99620066640720383865925669e-01 2.245963e-03
9 2.43436978327486730488971034e-01 1.915120e-03
10 1.93577438138655633093065944e-01 1.655292e-03
11 1.51160340250335700762462920e-01 1.456806e-03
12 1.17121912131975411397455389e-01 1.308621e-03
13 9.21035695926006175993094871e-02 1.199768e-03
14 7.60033253403384068125347994e-02 1.120384e-03
15 6.72884890019704723362892196e-02 1.062313e-03
16 6.31028051214014146230724123e-02 1.019314e-03
17 6.05824401606257778585273854e-02 9.869573e-04
18 5.78984928232327139552282347e-02 9.623222e-04
19 5.42974270725848709440164441e-02 9.436044e-04
20 5.11243665075743550230136236e-02 9.432236e-04
21 4.56277159975427351601418025e-02 9.428697e-04
22 4.30657365793888774474496017e-02 9.428052e-04
23 4.06839645800786617324540373e-02 9.428084e-04
24 3.84696993344119039792694537e-02 9.428638e-04
25 3.64111339954066928759068844e-02 9.429585e-04
26 3.44972857886483644240804836e-02 9.430818e-04
27 3.27179323854730128018353241e-02 9.432246e-04
28 3.10635538099243053988818275e-02 9.433797e-04
29 2.95252795324733481596712892e-02 9.435411e-04
30 2.80948402545586617407025187e-02 9.437037e-04
31 2.67645240281713797658724729e-02 9.438638e-04
32 2.55271363458348422847965509e-02 9.440180e-04
33 2.43759638579592215201774508e-02 9.441641e-04
34 2.33047413674819722806397237e-02 9.443000e-04
35 2.23076218518298008408606847e-02 9.444243e-04
36 2.13791491203873286475189985e-02 9.445361e-04
37 2.05142329056888818306081390e-02 9.446347e-04
38 1.97081260871324152883499181e-02 9.447197e-04
39 1.89564037617794660384173966e-02 9.447908e-04
40 1.82549439734768573218026688e-02 9.448482e-04
41 1.75999098601029198285505828e-02 9.448919e-04
42 1.69877330137287660405398526e-02 9.449222e-04
43 1.58893250532468818803089050e-02 9.449633e-04
44 1.44587506821271371409975970e-02 9.449961e-04
45 1.28637797596728754856432175e-02 9.449952e-04
46 1.12722625353287413119129923e-02 9.449264e-04
47 9.83584086938501037100657243e-03 9.447470e-04
48 8.66697943697215464342598068e-03 9.444108e-04
49 7.81091029093944778233238324e-03 9.438747e-04
50 7.22979991678204033517252114e-03 9.431062e-04
51 6.82231844396574173272629338e-03 9.420890e-04
52 6.47251129624784073135490559e-03 9.408266e-04
53 6.09355392693759507355411031e-03 9.393433e-04
54 5.64677764363893681248685041e-03 9.376816e-04
55 5.14227445107295465936969592e-03 9.358980e-04
56 4.63260336837715246127711310e-03 9.340578e-04
57 4.20259357946642722603236564e-03 9.322285e-04
58 3.94637362192274462197039142e-03 9.304750e-04
59 3.81135609736835741928606680e-03 9.304258e-04
60 3.56295576029718331217965854e-03 9.303408e-04
61 3.22848913533327645450365928e-03 9.302369e-04
62 2.83904688772966323426216739e-03 9.301320e-04
63 2.75997669231708422574178563e-03 9.301259e-04
64 2.68431105745357660719019322e-03 9.301220e-04
65 2.61183718292688814635593708e-03 9.301202e-04
66 2.54235756664965414572399105e-03 9.301204e-04
67 2.47568895132120950219878353e-03 9.301223e-04
68 2.41166132968038439410296547e-03 9.301258e-04
69 2.35011700679941095207259316e-03 9.301309e-04
70 2.29090971770211544733530928e-03 9.301373e-04
71 2.23390379860430353733957709e-03 9.301449e-04
72 2.17897340981260860884316521e-03 9.301536e-04
73 2.12600180831878796464118331e-03 9.301634e-04
74 2.07488066809381841576476191e-03 9.301741e-04
75 2.02550944589419351996029128e-03 9.301856e-04
76 1.97779479032374064587096463e-03 9.301978e-04
77 1.93164999307743399763193093e-03 9.302108e-04
78 1.88699447686050216822783998e-03 9.302243e-04
79 1.84375332307891198931060206e-03 9.302384e-04
80 1.80185683261099762603185681e-03 9.302529e-04
81 1.76124011964099358093505110e-03 9.302679e-04
82 1.72184273616441015086753197e-03 9.302832e-04
83 1.68360832514217258377986486e-03 9.302988e-04
84 1.64648430050435092865390718e-03 9.303147e-04
85 1.61042155204918144284498283e-03 9.303308e-04
86 1.57537417364424572885361897e-03 9.303470e-04
87 1.54129921294731200842598184e-03 9.303635e-04
88 1.50815644118520325069054966e-03 9.303800e-04
89 1.47590814141733092136610228e-03 9.303966e-04
90 1.44451891398998731423641839e-03 9.304133e-04
91 1.41395549778232918793074990e-03 9.304300e-04
92 1.38418660603914674134262697e-03 9.304467e-04
93 1.35518277569886724971681691e-03 9.304634e-04
94 1.32691622907322895157100628e-03 9.304800e-04
95 1.29936074699581595275066359e-03 9.304966e-04
96 1.27249155233596553636610249e-03 9.305131e-04
97 1.24628520320738274927696576e-03 9.305295e-04
98 1.22071949495330955848260146e-03 9.305458e-04
99 1.19577337028968521716321138e-03 9.305620e-04
100 1.17142683678801208004005563e-03 9.305780e-04
101 1.14766089121366124566059330e-03 9.305939e-04
102 1.12445745008528125846725132e-03 9.306097e-04
103 1.10179928589599707491886171e-03 9.306253e-04
104 1.07966996859673396678969137e-03 9.306407e-04
105 1.05805381179284539033824686e-03 9.306560e-04
106 1.03693582338948062614158996e-03 9.306710e-04
107 1.01630166013862220479591070e-03 9.306859e-04
108 9.96137585892419887001469903e-04 9.307006e-04
109 9.76430433163795225177949977e-04 9.307151e-04
110 9.57167567752116024357156299e-04 9.307294e-04
111 9.38336856177173330231799930e-04 9.307435e-04
112 9.19926635583586359279362199e-04 9.307574e-04
113 9.01925686100613316180385493e-04 9.307711e-04
114 8.84323205202475356133395845e-04 9.307846e-04
115 8.67108784114735604321710927e-04 9.307978e-04
116 8.50272385964678301985275599e-04 9.308109e-04
117 8.33804325550289147407634349e-04 9.308237e-04
118 8.17695250642117856497426143e-04 9.308364e-04
119 8.01936124607356822999171264e-04 9.308488e-04
120 7.86518210315296259320383410e-04 9.308610e-04
121 7.71433055187705721961188843e-04 9.308730e-04
122 7.56672477292579274618655738e-04 9.308848e-04
123 7.42228552367074981277461632e-04 9.308964e-04
124 7.28093601824300216615593051e-04 9.309078e-04
125 7.14260181444847409848453168e-04 9.309190e-04
126 7.00721070905010990324812692e-04 9.309300e-04
127 6.87469263958033721499674140e-04 9.309407e-04
128 6.74497959239635127941248083e-04 9.309513e-04
129 6.61800551645489094389207541e-04 9.309617e-04
130 6.49370624279606008071030754e-04 9.309719e-04
131 6.37201940870203470575205973e-04 9.309819e-04
132 6.25288438602778547797944597e-04 9.309917e-04
133 6.13624221448677217849443366e-04 9.310013e-04
134 6.02203553794807260740595822e-04 9.310107e-04
135 5.91020854524793633893997580e-04 9.310199e-04
136 5.80070691319959415993556817e-04 9.310290e-04
137 5.69347775371453995556236816e-04 9.310379e-04
138 5.58846956304256156471133021e-04 9.310466e-04
139 5.48563217397705156670728588e-04 9.310551e-04
140 5.38491671019502757787600355e-04 9.310635e-04
141 5.28627554354245280179847022e-04 9.310716e-04
142 5.18966225255650874352564283e-04 9.310797e-04
143 5.09503158348408838503040830e-04 9.310875e-04
144 5.00233941317431113175728807e-04 9.310952e-04
145 4.91154271343807822397531382e-04 9.311028e-04
146 4.82259951702976264950595287e-04 9.311101e-04
147 4.73546888538268334872122223e-04 9.311174e-04
148 4.65011087758661486538797059e-04 9.311244e-04
149 4.56648652057043216451887035e-04 9.311314e-04
150 4.48455778061152671686018234e-04 9.311381e-04
151 4.40428753617560478535175594e-04 9.311448e-04
152 4.32563955173462418024588061e-04 9.311513e-04
153 4.24857845236826874545099653e-04 9.311576e-04
154 4.17306969979879341121203895e-04 9.311639e-04
155 4.09907956907771598743794872e-04 9.311700e-04
156 4.02657512606057106391982403e-04 9.311759e-04
157 3.95552420587110464475499860e-04 9.311818e-04
158 3.88589539219424105493533306e-04 9.311875e-04
159 3.81765799714789508690487851e-04 9.311931e-04
160 3.75078204183313475197220077e-04 9.311985e-04
161 3.68523823776029644562479692e-04 9.312039e-04
162 3.62099796890782857448215504e-04 9.312091e-04
163 3.55803327380406768550014096e-04 9.312142e-04
164 3.49631682924613493897852967e-04 9.312192e-04
165 3.43582193346492778627393472e-04 9.312241e-04
166 3.37652249068194913912688282e-04 9.312289e-04
167 3.31839299551369229252656412e-04 9.312336e-04
168 3.26140851839886922441252848e-04 9.312381e-04
169 3.20554469104219737305566662e-04 9.312426e-04
170 3.15077769256277037505931116e-04 9.312470e-04
171 3.09708423606082350592466623e-04 9.312513e-04
172 3.04444155537368914710844026e-04 9.312555e-04
173 2.99282739235634943734953861e-04 9.312596e-04
174 2.94221998468781993033710487e-04 9.312636e-04
175 2.89259805392245777574955490e-04 9.312675e-04
176 2.84394079336573323175951788e-04 9.312713e-04
177 2.79622785757627082599968693e-04 9.312750e-04
178 2.74943935057170025636902322e-04 9.312787e-04
179 2.70355581568252712008210148e-04 9.312823e-04
180 2.65855822490423975620194019e-04 9.312857e-04
181 2.61442796898573247797725738e-04 9.312892e-04
182 2.57114684731252023369013626e-04 9.312925e-04
183 2.52869705873519053703629700e-04 9.312958e-04
184 2.48706119184051801813267746e-04 9.312989e-04
185 2.44622221629218941207212223e-04 9.313021e-04
186 2.40616347376400297169291020e-04 9.313051e-04
187 2.36686866949886232699279409e-04 9.313081e-04
188 2.32832186373493091281414169e-04 9.313110e-04
189 2.29050746389645521524508487e-04 9.313138e-04
190 2.25341021637056590281797397e-04 9.313166e-04
191 2.21701519900184979830135013e-04 9.313193e-04
192 2.18130781327456239144721439e-04 9.313219e-04
193 2.14627377730264388283609733e-04 9.313245e-04
194 2.11189911852634605408940427e-04 9.313270e-04
195 2.07817016665660096079795705e-04 9.313295e-04
196 2.04507354703644208572532737e-04 9.313319e-04
197 2.01259617388446321144257478e-04 9.313343e-04
198 1.98072524388760804608944355e-04 9.313366e-04
199 1.94944822984192901900446504e-04 9.313388e-04
200 1.91875287466269580944483453e-04 9.313410e-04
201 1.88862718516333435384707551e-04 9.313432e-04
202 1.85905942618851615592140414e-04 9.313452e-04
203 1.83003811516748435880147516e-04 9.313473e-04
204 1.80155201629450073498237006e-04 9.313493e-04
205 1.77359013514853468924600821e-04 9.313512e-04
206 1.74614171333136445393025005e-04 9.313531e-04
207 1.71919622333415031065206868e-04 9.313550e-04
208 1.69274336357533018672036351e-04 9.313568e-04
209 1.66677305307613883578188307e-04 9.313586e-04
210 1.64127542711285494009959551e-04 9.313603e-04
211 1.61624083216738048500438207e-04 9.313620e-04
212 1.59165982135557273645029563e-04 9.313636e-04
213 1.56752315002122252383595646e-04 9.313652e-04
214 1.54382177131606718569270531e-04 9.313668e-04
215 1.52054683181532306274555411e-04 9.313683e-04
216 1.49768966732225026605024309e-04 9.313698e-04
217 1.47524179900583991787918481e-04 9.313713e-04
218 1.45319492888018386234430523e-04 9.313727e-04
219 1.43154093641053209483640640e-04 9.313741e-04
220 1.41027187440859983098839781e-04 9.313755e-04
221 1.38937996530379023708487440e-04 9.313768e-04
222 1.36885759748193720601594503e-04 9.313781e-04
223 1.34869732177091524371811970e-04 9.313793e-04
224 1.32889184787734262191763457e-04 9.313806e-04
225 1.30943404098141704403404639e-04 9.313818e-04
226 1.29031691835428536903676577e-04 9.313829e-04
227 1.27153364613360087172211355e-04 9.313841e-04
228 1.25307753612758743071153855e-04 9.313852e-04
229 1.23494204252037572452221914e-04 9.313863e-04
230 1.21712075913973339041755650e-04 9.313873e-04
231 1.19960741613621272357720349e-04 9.313884e-04
232 1.18239587715294187215096799e-04 9.313894e-04
233 1.16548013655789372460327979e-04 9.313904e-04
234 1.14885431647350169008861553e-04 9.313913e-04
235 1.13251266415762596507545157e-04 9.313923e-04
236 1.11644954930725304794586483e-04 9.313932e-04
237 1.10065946131888395178449747e-04 9.313941e-04
238 1.08513700688699644123814958e-04 9.313949e-04
239 1.06987690728725610761137843e-04 9.313958e-04
240 1.05487399610410315423623950e-04 9.313966e-04
241 1.04012321669766445351133777e-04 9.313974e-04
242 1.02561961998601949386071552e-04 9.313982e-04
243 1.01135836188464065107592282e-04 9.313989e-04
244 9.97334701281250575032738537e-05 9.313997e-04
245 9.83543997764257905361967582e-05 9.314004e-04
246 9.69981709365371369980374228e-05 9.314011e-04
247 9.56643390614992386805984226e-05 9.314018e-04
248 9.43524690253174118034773521e-05 9.314024e-04
249 9.30621349432046116598518659e-05 9.314031e-04
250 9.17929199544864681068606638e-05 9.314037e-04
251 9.05444160366401486683338162e-05 9.314043e-04
252 8.93162238146060730604319788e-05 9.314049e-04
253 8.81079523702549125734398427e-05 9.314055e-04
254 8.69192190639429964433768094e-05 9.314061e-04
255 8.57496493607309395301036004e-05 9.314067e-04
256 8.45988766467569011176311222e-05 9.314072e-04
257 8.34665420581373525841031857e-05 9.314077e-04
258 8.23522943182730139937558489e-05 9.314082e-04
259 8.12557895760661845875952314e-05 9.314087e-04
260 8.01766912408844367645549545e-05 9.314092e-04
261 7.91146698232154363438287104e-05 9.314097e-04
262 7.80694027870758154195526823e-05 9.314101e-04
263 7.70405743991325680456588865e-05 9.314106e-04
264 7.60278755703226071438124989e-05 9.314110e-04
265 7.50310037331877841167149246e-05 9.314114e-04
266 7.40496626776965933235119532e-05 9.314118e-04
267 7.30835624228299115178950074e-05 9.314122e-04
268 7.21324190874203047480275885e-05 9.314126e-04
269 7.11959547500326262728029270e-05 9.314130e-04
270 7.02738973155269725954716331e-05 9.314134e-04
271 6.93659803985720020517991014e-05 9.314137e-04
272 6.84719432012873121867410631e-05 9.314141e-04
273 6.75915303713735255005876090e-05 9.314144e-04
274 6.67244919045149170993419530e-05 9.314147e-04
275 6.58705830195054130391657532e-05 9.314150e-04
276 6.50295640389506946540260079e-05 9.314154e-04
277 6.42012002983984768691994027e-05 9.314157e-04
278 6.33852620051466404335616112e-05 9.314159e-04
279 6.25815241589785663418876727e-05 9.314162e-04
280 6.17897664372513122886532155e-05 9.314165e-04
281 6.10097730843294476120106107e-05 9.314168e-04
282 6.02413328292685889935043075e-05 9.314170e-04
283 5.94842387739713201826562139e-05 9.314173e-04
284 5.87382883003890947739601691e-05 9.314175e-04
285 5.80032829784849033195187618e-05 9.314177e-04
286 5.72790284763637755805106011e-05 9.314180e-04
287 5.65653344663171551835213757e-05 9.314182e-04
288 5.58620145355741347208133885e-05 9.314184e-04
289 5.51688861091490531738529279e-05 9.314186e-04
290 5.44857703532570936534422390e-05 9.314188e-04
291 5.38124921002614180014743395e-05 9.314190e-04
292 5.31488797756491621417963833e-05 9.314192e-04
293 5.24947652966705066105573829e-05 9.314194e-04
294 5.18499840235554741436733994e-05 9.314195e-04
295 5.12143746600292866055607888e-05 9.314197e-04
296 5.05877791943447365744131183e-05 9.314199e-04
297 4.99700428213134889500642022e-05 9.314200e-04
298 4.93610138736928479117477275e-05 9.314202e-04
299 4.87605437451746123321723314e-05 9.314203e-04
300 4.81684868452702781918550734e-05 9.314205e-04
301 4.75847004985198370223195563e-05 9.314206e-04
302 4.70090449189362497863474422e-05 9.314207e-04
303 4.64413831114835685596152481e-05 9.314209e-04
304 4.58815808333162751834685689e-05 9.314210e-04
305 4.53295065262940724917263557e-05 9.314211e-04
306 4.47850312548339182295610572e-05 9.314212e-04
307 4.42480286554236020143612840e-05 9.314213e-04
308 4.37183748711627952264306696e-05 9.314214e-04
309 4.31959485059651450682832730e-05 9.314215e-04
310 4.26806305611636928255998857e-05 9.314216e-04
311 4.21723043911019732110125047e-05 9.314217e-04
312 4.16708556455201275582102272e-05 9.314218e-04
313 4.11761722237449293558021746e-05 9.314219e-04
314 4.06881442202637025502831580e-05 9.314220e-04
315 4.02066638799203037368465430e-05 9.314220e-04
316 3.97316255589592637635296124e-05 9.314221e-04
317 3.92629256496788528224724246e-05 9.314222e-04
318 3.88004625790371081642260442e-05 9.314223e-04
319 3.83441367288325381224543820e-05 9.314223e-04
320 3.78938504042959845756824433e-05 9.314224e-04
321 3.74495078009386952924003600e-05 9.314225e-04
322 3.70110149484237873252108486e-05 9.314225e-04
323 3.65782796801090225404830270e-05 9.314226e-04
324 3.61512115924567109591196423e-05 9.314226e-04
325 3.57297220033478245141203566e-05 9.314227e-04
326 3.53137239177979996972850385e-05 9.314227e-04
327 3.49031319912056521158512379e-05 9.314227e-04
328 3.44978624894279120040828379e-05 9.314228e-04
329 3.40978332589582204537048682e-05 9.314228e-04
330 3.37029636909058941899447470e-05 9.314229e-04
331 3.33131746856008413202286655e-05 9.314229e-04
332 3.29283886197414630138229075e-05 9.314229e-04
333 3.25485293212690203197394456e-05 9.314230e-04
334 3.21735220321642801624868746e-05 9.314230e-04
335 3.18032933721873088076664837e-05 9.314230e-04
336 3.14377713249504070654183341e-05 9.314230e-04
337 3.10768851932979799459512427e-05 9.314231e-04
338 3.07205655806196345903973099e-05 9.314231e-04
339 3.03687443552026021739709272e-05 9.314231e-04
340 3.00213546348060109395742417e-05 9.314231e-04
341 2.96783307480522604883399485e-05 9.314231e-04
342 2.93396082128276138620108504e-05 9.314231e-04
343 2.90051237115888459314107933e-05 9.314231e-04
344 2.86748150682133484451388078e-05 9.314232e-04
345 2.83486212218248937756964051e-05 9.314232e-04
346 2.80264822029858257611267813e-05 9.314232e-04
347 2.77083391089158640005919026e-05 9.314232e-04
348 2.73941340838092468933182705e-05 9.314232e-04
349 2.67762985949089632909270869e-05 9.314232e-04
350 2.58692069200128513066765795e-05 9.314232e-04
351 2.46907604773190185302490784e-05 9.314232e-04
352 2.32621056113200180880465351e-05 9.314232e-04
353 2.16073639441283962944664182e-05 9.314231e-04
354 1.97534156588146003654792721e-05 9.314230e-04
355 1.77298132323857589125442463e-05 9.314229e-04
356 1.55689890753051146123596415e-05 9.314228e-04
357 1.33071394056538058216481585e-05 9.314226e-04
358 1.09867902029852816675340246e-05 9.314224e-04
359 8.66407125624393077353846415e-06 9.314221e-04
360 6.43127425188300350317530119e-06 9.314218e-04
361 4.49579551385705455073113143e-06 9.314213e-04
362 3.41301251611866958890397633e-06 9.314209e-04
363 3.89196509131747966410029213e-06 9.314203e-04
364 5.44878866904028796923180333e-06 9.314197e-04
365 7.33728607212325887541306754e-06 9.314191e-04
366 9.26383941728418577876702500e-06 9.314184e-04
367 1.11193134321958128564629409e-05 9.314176e-04
368 1.28518007772464900716896663e-05 9.314168e-04
369 1.44308817102593700797954698e-05 9.314160e-04
370 1.58363937513229512143476951e-05 9.314152e-04
371 1.70542804430964048672137584e-05 9.314143e-04
372 1.80748166343765393144008002e-05 9.314135e-04
373 1.78687308729150410994187398e-05 9.314134e-04
374 1.74634079761543163601331119e-05 9.314134e-04
375 1.68682119890236473561638542e-05 9.314134e-04
376 1.66770592951233900455825648e-05 9.314134e-04
377 1.64882520564862840555930140e-05 9.314134e-04
378 1.63017570900391849282595746e-05 9.314134e-04
379 1.61175417840504723730916947e-05 9.314134e-04
380 1.59355740823823491367390581e-05 9.314134e-04
381 1.57558224757069873672200855e-05 9.314134e-04
382 1.55782559899110609180888226e-05 9.314134e-04
383 1.54028441742702912667633414e-05 9.314134e-04
384 1.52295570926026898239593471e-05 9.314135e-04
385 1.50583653147650484865373299e-05 9.314135e-04
386 1.48892398976422405895442963e-05 9.314135e-04
387 1.47221523840373688820195100e-05 9.314135e-04
388 1.45570747900374661314626054e-05 9.314135e-04
389 1.43939795980659462372713148e-05 9.314135e-04
390 1.42328397421891507997754323e-05 9.314135e-04
391 1.40736286026074230141478735e-05 9.314135e-04
392 1.39163199978845849604219137e-05 9.314135e-04
393 1.37608881739030565699664216e-05 9.314135e-04
394 1.36073077940461898072610145e-05 9.314135e-04
395 1.34555539359124703193684378e-05 9.314135e-04
396 1.33056020797519540830927340e-05 9.314136e-04
397 1.31574281001697728101353449e-05 9.314136e-04
398 1.30110082615961289003456494e-05 9.314136e-04
399 1.28663192038143699255821339e-05 9.314136e-04
400 1.27233379454967989190174865e-05 9.314136e-04
401 1.25820418684019720074367468e-05 9.314136e-04
402 1.24424087048566661461773339e-05 9.314136e-04
403 1.23044165534906867139107803e-05 9.314136e-04
404 1.21680438465845351366304006e-05 9.314137e-04
405 1.20332693592093636447779709e-05 9.314137e-04
406 1.19000721945927294452907685e-05 9.314137e-04
407 1.17684317859798039335259695e-05 9.314137e-04
408 1.16383278814499920174709360e-05 9.314137e-04
409 1.15097405444466783814173177e-05 9.314137e-04
410 1.13826501443671251228347691e-05 9.314137e-04
411 1.12570373527039808736775403e-05 9.314138e-04
412 1.11328831387184755695495333e-05 9.314138e-04
413 1.10101687569102874719598542e-05 9.314138e-04
414 1.08888757510781293319675200e-05 9.314138e-04
415 1.07689859420245450825556754e-05 9.314138e-04
416 1.06504814278856868700520039e-05 9.314138e-04
417 1.05333445707275929521676630e-05 9.314139e-04
418 1.04175580023564254462812087e-05 9.314139e-04
419 1.03031046131321398759200444e-05 9.314139e-04
420 1.01899675466609580885401359e-05 9.314139e-04
421 1.00781301939755420942791686e-05 9.314139e-04
422 9.96757619678946744402880942e-06 9.314139e-04
423 9.85828943640251971795244318e-06 9.314140e-04
424 9.75025402838885096336567909e-06 9.314140e-04
425 9.64345432516146511617294301e-06 9.314140e-04
426 9.53787490113015772150335814e-06 9.314140e-04
427 9.43350056446570751043922964e-06 9.314140e-04
428 9.33031633421247018280071661e-06 9.314141e-04
429 9.22830744940603248083720034e-06 9.314141e-04
430 9.12745936380865000622352595e-06 9.314141e-04
431 9.02775773756714667727003854e-06 9.314141e-04
432 8.92918843481502544161786117e-06 9.314141e-04
433 8.83173752623064499628433716e-06 9.314141e-04
434 8.73539127537823922484919864e-06 9.314142e-04
435 8.64013614239981363608199966e-06 9.314142e-04
436 8.54595877890243416552442518e-06 9.314142e-04
437 8.45284602481330395661821703e-06 9.314142e-04
438 8.36078490287392892487371154e-06 9.314142e-04
439 8.26976262176510690336123099e-06 9.314143e-04
440 8.17976656488019371760850307e-06 9.314143e-04
441 8.09078429117296114294558690e-06 9.314143e-04
442 8.00280353169011168085709984e-06 9.314143e-04
443 7.91581219163529625759950087e-06 9.314143e-04
444 7.82979833710577428072027034e-06 9.314144e-04
445 7.74475020242941980443823757e-06 9.314144e-04
446 7.66065618287266570870814447e-06 9.314144e-04
447 7.57750482742763021226043568e-06 9.314144e-04
448 7.49528484808126702407379480e-06 9.314144e-04
449 7.41398510378132980744867245e-06 9.314144e-04
450 7.33359460929244215079579258e-06 9.314145e-04
451 7.25410252519276890363674262e-06 9.314145e-04
452 7.17549815962491035857681240e-06 9.314145e-04
453 7.09777096211856465884579293e-06 9.314145e-04
454 7.02091052453902597527092208e-06 9.314145e-04
455 6.94490657928910720101019216e-06 9.314146e-04
456 6.86974899392478020475252126e-06 9.314146e-04
457 6.79542777061681439493712881e-06 9.314146e-04
458 6.72193304424021005095968295e-06 9.314146e-04
459 6.64925507923895160868965962e-06 9.314146e-04
460 6.57738427021623377064429503e-06 9.314147e-04
461 6.50631113785420893137452850e-06 9.314147e-04
462 6.43602632467664133135432092e-06 9.314147e-04
463 6.36652059854870574053323229e-06 9.314147e-04
464 6.29778484466852811127224321e-06 9.314147e-04
465 6.22981006861833208555941088e-06 9.314147e-04
466 6.16258739355626727684589819e-06 9.314148e-04
467 6.09610805624532060760815619e-06 9.314148e-04
468 6.03036340842814819153058781e-06 9.314148e-04
469 5.96534490898841390511386090e-06 9.314148e-04
470 5.90104412945678306570045438e-06 9.314148e-04
471 5.83745275034481391092638231e-06 9.314148e-04
472 5.77456255776279230978445187e-06 9.314149e-04
473 5.71236544261035366504015293e-06 9.314149e-04
474 5.65085339568357930572529979e-06 9.314149e-04
475 5.59001851548562112497560081e-06 9.314149e-04
476 5.52985299766124373575066839e-06 9.314149e-04
477 5.47034913617758077600998837e-06 9.314150e-04
478 5.41149932269006806725497941e-06 9.314150e-04
479 5.35329604286987816182379757e-06 9.314150e-04
480 5.29573187981786207284432347e-06 9.314150e-04
481 5.23879950811611810060569941e-06 9.314150e-04
482 5.18249169458819543238959140e-06 9.314150e-04
483 5.12680129642643219806596652e-06 9.314151e-04
484 5.07172125705222170082399694e-06 9.314151e-04
485 5.01724461071110093448970069e-06 9.314151e-04
486 4.96336447579937863869336059e-06 9.314151e-04
487 4.91007406068491183108318601e-06 9.314151e-04
488 4.85736664966280318054192219e-06 9.314151e-04
489 4.80523561787987589825291851e-06 9.314152e-04
490 4.75367441486817282505876470e-06 9.314152e-04
491 4.70267657621990038170232615e-06 9.314152e-04
492 4.65223571618203889251573491e-06 9.314152e-04
493 4.60234552288465193376496357e-06 9.314152e-04
494 4.55299976495655415895070714e-06 9.314152e-04
495 4.50419228695176113527352466e-06 9.314153e-04
496 4.45591700630973458252580624e-06 9.314153e-04
497 4.40816791802743908026051764e-06 9.314153e-04
498 4.36093908527542234009749533e-06 9.314153e-04
499 4.31422464644451607502541324e-06 9.314153e-04
500 4.26801880967528048582346201e-06 9.314153e-04
501 4.22231585172687392219911459e-06 9.314153e-04
502 4.17711012285035868899386174e-06 9.314154e-04
503 4.13239603314427589753499853e-06 9.314154e-04
504 4.08816806859027172943703982e-06 9.314154e-04
505 4.04442077592986541742948320e-06 9.314154e-04
506 4.00114876734019986320852955e-06 9.314154e-04
507 3.95834671936390614110663072e-06 9.314154e-04
508 3.91600937712333720320439026e-06 9.314154e-04
509 3.87413154162278251736901968e-06 9.314155e-04
510 3.83270807656751866758634492e-06 9.314155e-04
511 3.79173391099856716980045709e-06 9.314155e-04
512 3.75120403222256255370832372e-06 9.314155e-04
513 3.71111348372051441334954110e-06 9.314155e-04
514 3.67145737220523467813585589e-06 9.314155e-04
515 3.63223085642724664346987079e-06 9.314155e-04
516 3.59342915826988404661367603e-06 9.314156e-04
517 3.55504755167939545616576959e-06 9.314156e-04
518 3.51708136846133472572326767e-06 9.314156e-04
519 3.47952599394236782858759981e-06 9.314156e-04
520 3.44237686913513660501599475e-06 9.314156e-04
521 3.40562948637290590898994008e-06 9.314156e-04
522 3.36927939184439186506955961e-06 9.314156e-04
523 3.33332218219783144703104172e-06 9.314157e-04
524 3.29775350734520278733166894e-06 9.314157e-04
525 3.26256906713295455463026522e-06 9.314157e-04
526 3.22776461257144632463955344e-06 9.314157e-04
527 3.19333594177253748399658920e-06 9.314157e-04
528 3.15927890214665644071827602e-06 9.314157e-04
529 3.12558939032511372689451638e-06 9.314157e-04
530 3.09226335010187249971599054e-06 9.314157e-04
531 3.05929677310298070254585868e-06 9.314158e-04
532 3.02668569378479195995570311e-06 9.314158e-04
533 2.99442619615022237716112086e-06 9.314158e-04
534 2.96251440825176590442317434e-06 9.314158e-04
535 2.93094650063266614641488590e-06 9.314158e-04
536 2.89971869106864152930164852e-06 9.314158e-04
537 2.86882723769062659627390385e-06 9.314158e-04
538 2.83826844572559530355195141e-06 9.314158e-04
539 2.80803865628768974959154035e-06 9.314159e-04
540 2.77813425995666908043749826e-06 9.314159e-04
541 2.74855168196789712543545194e-06 9.314159e-04
542 2.71928739244995105707935687e-06 9.314159e-04
543 2.69033790035279572817644884e-06 9.314159e-04
544 2.66169975516338707310567968e-06 9.314159e-04
545 2.63336954646245534190332656e-06 9.314159e-04
546 2.60534389923853079473791208e-06 9.314159e-04
547 2.57761948028046112077341437e-06 9.314159e-04
548 2.55019299212865810578447848e-06 9.314160e-04
549 2.52306117492684929770824578e-06 9.314160e-04
550 2.49622080888609896778948180e-06 9.314160e-04
551 2.46966870641719679011763175e-06 9.314160e-04
552 2.44340172028801541642293801e-06 9.314160e-04
553 2.41741673379526860447217770e-06 9.314160e-04
554 2.39171066882769778737141513e-06 9.314160e-04
555 2.36628048196419574379775405e-06 9.314160e-04
556 2.34112316119568914223741940e-06 9.314160e-04
557 2.31623573554778561101714050e-06 9.314160e-04
558 2.29161525823298009742331680e-06 9.314161e-04
559 2.26725882241443098927984913e-06 9.314161e-04
560 2.24316355117074362509992091e-06 9.314161e-04
561 2.21932660090356562968168241e-06 9.314161e-04
562 2.19574515813084680722908418e-06 9.314161e-04
563 2.17241644357719385441136267e-06 9.314161e-04
564 2.14933770668588968499380411e-06 9.314161e-04
565 2.12650623053107338964124243e-06 9.314161e-04
566 2.10391932461395117731715182e-06 9.314161e-04
567 2.08157433283482822341820678e-06 9.314161e-04
568 2.05946862666909996208552264e-06 9.314162e-04
569 2.03759960681018641333577673e-06 9.314162e-04
570 2.01596470202621812228566817e-06 9.314162e-04
571 1.99456137170557599465727308e-06 9.314162e-04
572 1.97338710535236459207549323e-06 9.314162e-04
573 1.95243941508406852351547797e-06 9.314162e-04
574 1.93171584384636299436158006e-06 9.314162e-04
575 1.91121396239227752617624752e-06 9.314162e-04
576 1.89093136980524748371726342e-06 9.314162e-04
577 1.87086568687127036277832032e-06 9.314162e-04
578 1.85101456477364330133813120e-06 9.314162e-04
579 1.83137568023283287084923467e-06 9.314162e-04
580 1.81194673512485666383030510e-06 9.314163e-04
581 1.79272545718849905361602735e-06 9.314163e-04
582 1.77370960038281521403116716e-06 9.314163e-04
583 1.75489693958486262946507711e-06 9.314163e-04
584 1.73628527828990905880403740e-06 9.314163e-04
585 1.71787244411419029956511646e-06 9.314163e-04
586 1.69965628746860058809696990e-06 9.314163e-04
587 1.68163468134217361408622258e-06 9.314163e-04
588 1.66380552446078971833844876e-06 9.314163e-04
589 1.64616674008593684862993608e-06 9.314163e-04
590 1.62871626706750619654172092e-06 9.314163e-04
591 1.61145207862794826026819461e-06 9.314163e-04
592 1.59437215853490569550420571e-06 9.314164e-04
593 1.57747452135323131254974333e-06 9.314164e-04
594 1.56075719920708114410337446e-06 9.314164e-04
595 1.54421824729743137126047447e-06 9.314164e-04
596 1.52785574006876486390224187e-06 9.314164e-04
597 1.51166777573873699074978507e-06 9.314164e-04
598 1.49565247640045484774507911e-06 9.314164e-04
599 1.47980797598338431466465006e-06 9.314164e-04
600 1.46413243613803568299498465e-06 9.314164e-04
601 1.44862403627399328140694292e-06 9.314164e-04
602 1.43328097731671602572478888e-06 9.314164e-04
603 1.41810147694302643028992864e-06 9.314164e-04
604 1.40308377473272814722835954e-06 9.314164e-04


==> convergence_alpha05.dat <==
1 7.37852795988013232530988716e-01 6.323251e-03
2 6.00445143001050785080963124e-01 5.688402e-03
3 4.64697538932931919486435390e-01 5.141508e-03
4 3.38600602702926967157992522e-01 4.704556e-03
5 2.28140221019404482172276971e-01 4.377470e-03
6 1.37182510897146031636495422e-01 4.146284e-03
7 6.79689185495256781299744375e-02 3.991224e-03
8 2.54494976631524719157262382e-02 3.892689e-03
9 2.19938045960914492493731842e-02 3.889443e-03
10 1.68671904130582930858572865e-02 3.884525e-03
11 1.13687426056897755016761309e-02 3.879085e-03
12 6.40123688565511547027275796e-03 3.873897e-03
13 2.78030477505321425152340353e-03 3.869436e-03
14 2.40557803515637326843834565e-03 3.869091e-03
15 1.83187427372088888245793559e-03 3.868549e-03
16 1.20850257348095930544362719e-03 3.867938e-03
17 6.55650155217867664989017662e-04 3.867355e-03
18 5.81482237895703814832548684e-04 3.867293e-03
19 4.59739336480865926678335276e-04 3.867191e-03
20 3.15442836494520169061256398e-04 3.867070e-03
21 1.70382670654908163895488449e-04 3.866949e-03
22 4.78324587003683030189508940e-05 3.866841e-03
23 4.25356521886158079974980806e-05 3.866839e-03
24 3.37923451132094920736255450e-05 3.866836e-03
25 2.34124626780612576546717479e-05 3.866832e-03
26 1.30181824382634333528083181e-05 3.866829e-03
27 1.16607780578958776740656003e-05 3.866829e-03
28 9.35573152434474035368371786e-06 3.866828e-03
29 6.52616801301019593839090535e-06 3.866827e-03
30 3.56784960685278992843175866e-06 3.866826e-03
31 8.80127910634649569553741421e-07 3.866826e-03


==> convergence_alpha1.dat <==
1 7.37852795988013232530988716e-01 6.323251e-03
2 5.08254093870980305780449271e-01 5.709565e-03
3 3.13367051105833460677985158e-01 5.286211e-03
4 1.63224443571094696148193748e-01 5.020647e-03
5 5.99612548079904786324512145e-02 4.867493e-03
6 4.55670975736317609983139221e-02 4.848538e-03
7 2.73889490129360507753020215e-02 4.825342e-03
8 1.12711076760256875134436072e-02 4.805433e-03
9 8.62141706235809886227361432e-03 4.802305e-03
10 5.08655735303995253787645581e-03 4.798175e-03
11 1.84421640012293790514275038e-03 4.794423e-03
12 1.42231075220701497219266685e-03 4.793968e-03
13 8.38552063403381507319944710e-04 4.793346e-03
14 2.86783323497188816306874282e-04 4.792763e-03
15 2.22958791523876812511184564e-04 4.792703e-03
16 1.32235504644622717425328506e-04 4.792619e-03
17 4.42022707886028729386100611e-05 4.792539e-03
18 3.45906239261199426461394768e-05 4.792531e-03
19 2.06515475870210855197095512e-05 4.792521e-03
20 6.83973222048338509520496592e-06 4.792510e-03
21 5.38018419516212815731110580e-06 4.792509e-03
22 3.23121259923655400632240033e-06 4.792508e-03
23 1.06691490593268202826337208e-06 4.792507e-03
24 8.42749662051784355785359441e-07 4.792506e-03


==> convergence_linear_alpha005.dat <==
1 8.36639548031377300318922607e-01 9.355029e-03
2 7.90456207741923710941023273e-01 8.680353e-03
3 7.35111774241563487031214663e-01 7.921294e-03
4 6.72093825704845659885222631e-01 7.121082e-03
5 6.03096242301574103628070134e-01 6.321619e-03
6 5.30072600761853807149748263e-01 5.560206e-03
7 4.55148440356277605989276935e-01 4.866738e-03
8 3.80640220690569242023570951e-01 4.261834e-03
9 3.09037547249452315689666193e-01 3.756153e-03
10 2.43072816220145981880307318e-01 3.350778e-03
11 1.85973216770205895809198182e-01 3.038590e-03
12 1.41865647245603354598131318e-01 2.806505e-03
13 1.15090965491953703403460452e-01 2.638036e-03
14 1.06916409472140705450016185e-01 2.515864e-03
15 1.10903016036976442837413970e-01 2.424181e-03
16 1.18096930727312601772105438e-01 2.350302e-03
17 1.22788646622430552834970285e-01 2.285502e-03
18 1.22576445672482520210522239e-01 2.225058e-03
19 1.16943997144761682727143182e-01 2.167636e-03
20 1.06358715922155164235185509e-01 2.114254e-03
21 9.18158224917403897880063823e-02 2.067085e-03
22 7.46083448035526064501254950e-02 2.028354e-03
23 5.62458570585058006963130595e-02 1.999512e-03
24 3.86191649281200991006279821e-02 1.980782e-03
25 2.54283813178547701827625360e-02 1.971087e-03
26 2.31603677152286864526775645e-02 1.968290e-03
27 2.84669080878499833331396474e-02 1.967729e-03
28 2.68083075279917371069871024e-02 1.966712e-03
29 2.37871995217032901337450568e-02 1.963613e-03
30 1.97815693372645137748655486e-02 1.958997e-03
31 1.52604246911210057746632884e-02 1.953459e-03
32 1.08711344758079357653013375e-02 1.947541e-03
33 7.75552082118747838218597579e-03 1.941688e-03
34 7.52005067416725014872724842e-03 1.936219e-03
35 9.64820839284831824333998895e-03 1.931340e-03
36 1.21963200598600614299460432e-02 1.927162e-03
37 1.42087760192320528007670077e-02 1.923735e-03
38 1.53451484293811446502076024e-02 1.921078e-03
39 1.55061359239831771800188776e-02 1.919195e-03
40 1.47187207090296798273065804e-02 1.918087e-03
41 1.30961854707858007390575139e-02 1.917742e-03
42 1.08215101756584230335844765e-02 1.919278e-03
43 1.01407664915562009677607591e-02 1.919239e-03
44 8.87271609610396604084225913e-03 1.920600e-03
45 8.32165031471960442432944660e-03 1.920581e-03
46 7.29431406182637527557677259e-03 1.921686e-03
47 6.84850074927933778062838499e-03 1.921680e-03
48 6.01695383286338786321678640e-03 1.922570e-03
49 5.65666139423859522239457220e-03 1.922816e-03
50 5.32045903617259924311966302e-03 1.923046e-03
51 5.00684966358862140051178002e-03 1.923259e-03
52 4.71428856051031141410900815e-03 1.923458e-03
53 4.44134056824873821311960853e-03 1.923642e-03
54 4.18680273131437265948795456e-03 1.923812e-03
55 3.94944054094759165046690796e-03 1.923970e-03
56 3.72810425191082974935574690e-03 1.924116e-03
57 3.52173509223198009585042989e-03 1.924251e-03
58 3.32929425272761791640419027e-03 1.924376e-03
59 3.14995510056127097156530859e-03 1.924491e-03
60 2.98279885414291442979894953e-03 1.924597e-03
61 2.82701077174990706222801329e-03 1.924694e-03
62 2.68182971605587317301400141e-03 1.924783e-03
63 2.54654262167539275144023669e-03 1.924865e-03
64 2.42046088417792286395791024e-03 1.924940e-03
65 2.30298667119703667424679416e-03 1.925008e-03
66 2.19354145848126447920778403e-03 1.925071e-03
67 2.09155814655823894115949102e-03 1.925127e-03
68 1.99652093715958376882180225e-03 1.925179e-03
69 1.90794633185074457432106598e-03 1.925225e-03
70 1.82538117855590774178675684e-03 1.925267e-03
71 1.74840087302553640925817380e-03 1.925305e-03
72 1.67660770106441365037697189e-03 1.925339e-03
73 1.60962930771812898038397588e-03 1.925369e-03
74 1.54710905893752225133408462e-03 1.925396e-03
75 1.48872657047756048499798087e-03 1.925420e-03
76 1.43419341612885864120641166e-03 1.925441e-03
77 1.38321206001402801852306901e-03 1.925459e-03
78 1.33551752379498117097311738e-03 1.925474e-03
79 1.29086295062758754127740790e-03 1.925487e-03
80 1.24901862332203457232882027e-03 1.925499e-03
81 1.20977102473514720043512582e-03 1.925508e-03
82 1.17292193525223476142926859e-03 1.925515e-03
83 1.13828756317301861555879583e-03 1.925521e-03
84 1.10569770550529426246522124e-03 1.925521e-03
85 1.04455636507802237036846016e-03 1.925531e-03
86 1.01734503564242001645567814e-03 1.925531e-03
87 9.66125458531323340685692536e-04 1.925531e-03
88 8.96069226243821192329219727e-04 1.925529e-03
89 8.14087440029672869054588880e-04 1.925524e-03
90 7.28140212900259546809078604e-04 1.925514e-03
91 6.47162126626753958502646924e-04 1.925495e-03
92 5.79332922529476749065602270e-04 1.925463e-03
93 5.30358413388041225779157006e-04 1.925417e-03
94 5.01422915807482215064250219e-04 1.925353e-03
95 4.87498590705839549008793199e-04 1.925269e-03
96 4.81938019292274977701390215e-04 1.925166e-03
97 4.77791770014251938793886643e-04 1.925044e-03
98 4.71071530080014648587255488e-04 1.924904e-03
99 4.61245886880502081739408027e-04 1.924749e-03
100 4.50803581112618962419696933e-04 1.924584e-03
101 4.44124753513455846568730445e-04 1.924413e-03
102 4.45656031907251855023882614e-04 1.924243e-03
103 4.57775070117211787656258393e-04 1.924078e-03
104 4.79500339101891315078673994e-04 1.923925e-03
105 5.06940007868504237051321404e-04 1.923789e-03
106 5.34918349298752903060727437e-04 1.923676e-03
107 5.58553406252610372406675054e-04 1.923588e-03
108 5.74205271571911384301256653e-04 1.923529e-03
109 5.79882491573917194065124203e-04 1.923500e-03
110 5.75314912147510139871220414e-04 1.923529e-03
111 5.59412985907878574157181539e-04 1.923556e-03
112 5.44455162682919114811030958e-04 1.923583e-03
113 5.30369033756356695295808290e-04 1.923608e-03
114 5.17080899688949265774473574e-04 1.923632e-03
115 5.04525376026359923149755549e-04 1.923655e-03
116 4.92642651798502707524707311e-04 1.923677e-03
117 4.81377995400039692709681649e-04 1.923698e-03
118 4.70681384814443306164460923e-04 1.923719e-03
119 4.60507156211959790825805072e-04 1.923738e-03
120 4.50813665041080631219055919e-04 1.923757e-03
121 4.41562959320333401833091891e-04 1.923775e-03
122 4.32720482963218724438425600e-04 1.923792e-03
123 4.24254791628843742727628108e-04 1.923808e-03
124 4.16137286749318263592151146e-04 1.923824e-03
125 4.08341967538243695839267344e-04 1.923840e-03
126 4.00845200576422971885243163e-04 1.923854e-03
127 3.93625506594575574111777305e-04 1.923869e-03
128 3.86663363635411855886298005e-04 1.923882e-03
129 3.79941026046015347186757261e-04 1.923896e-03
130 3.73442358354196394295415606e-04 1.923909e-03
131 3.67152683281405723455387280e-04 1.923921e-03
132 3.61058642933864009944705531e-04 1.923933e-03
133 3.55148072392001581780440755e-04 1.923945e-03
134 3.49409884685041114554815422e-04 1.923956e-03
135 3.43833966467589429404083656e-04 1.923967e-03
136 3.38411083367841326527414303e-04 1.923977e-03
137 3.33132794406388850830258441e-04 1.923988e-03
138 3.27991374607969126894757572e-04 1.923998e-03
139 3.22979745120450893996338904e-04 1.924007e-03
140 3.18091410195157301560309193e-04 1.924017e-03
141 3.13320400392904448334807643e-04 1.924026e-03
142 3.08661221470802476802425263e-04 1.924035e-03
143 3.04108808326838660294338945e-04 1.924043e-03
144 2.99658483641727100069140910e-04 1.924052e-03
145 2.95305920642941269194103882e-04 1.924060e-03
146 2.91047109692533655014162752e-04 1.924068e-03
147 2.86878328240211229530065573e-04 1.924076e-03
148 2.82796113842951159830091390e-04 1.924083e-03
149 2.78797239926192148232880763e-04 1.924091e-03
150 2.74878694043674087592321609e-04 1.924098e-03
151 2.71037658303936550285850871e-04 1.924105e-03
152 2.67271491839288124602730390e-04 1.924112e-03
153 2.63577715029228454041848595e-04 1.924119e-03
154 2.59953995322264003013656986e-04 1.924125e-03
155 2.56398134500632332230529720e-04 1.924132e-03
156 2.52908057228844369585668561e-04 1.924138e-03
157 2.49481800750045337559945846e-04 1.924144e-03
158 2.46117505585769825744019146e-04 1.924150e-03
159 2.42813407210456172003257280e-04 1.924156e-03
160 2.39567828499023257422459454e-04 1.924162e-03
161 2.36379172944952597101506142e-04 1.924167e-03
162 2.33245918507513679950732266e-04 1.924173e-03
163 2.30166612099874765169638113e-04 1.924178e-03
164 2.27139864541618723093804877e-04 1.924184e-03
165 2.24164346049993216383397487e-04 1.924189e-03
166 2.21238782115416984710293269e-04 1.924194e-03
167 2.18361949757750939318107219e-04 1.924199e-03
168 2.15532674148939304946404061e-04 1.924204e-03
169 2.12749825528319293308637805e-04 1.924209e-03
170 2.10012316381985857539210771e-04 1.924213e-03
171 2.07319098879446214473559751e-04 1.924218e-03
172 2.04669162537000475518902953e-04 1.924222e-03
173 2.02061532072272649965261060e-04 1.924227e-03
174 1.99495265428599265851092315e-04 1.924231e-03
175 1.96969451977658605371090950e-04 1.924236e-03
176 1.94483210861767352034545908e-04 1.924240e-03
177 1.92035689465557874886988965e-04 1.924244e-03
178 1.89626062000949381376041503e-04 1.924248e-03
179 1.87253528188653368784233333e-04 1.924252e-03
180 1.84917312085989285702983254e-04 1.924256e-03
181 1.82616660928116029873752302e-04 1.924260e-03
182 1.80350844109820852238096345e-04 1.924264e-03
183 1.78119152198913865622897923e-04 1.924267e-03
184 1.75920896042433593312037665e-04 1.924271e-03
185 1.73755405919800369040489896e-04 1.924275e-03
186 1.71622030734745658481221753e-04 1.924278e-03
187 1.69520137300880480027767683e-04 1.924282e-03
188 1.67449109609069910235487622e-04 1.924285e-03
189 1.65408348197827937591311565e-04 1.924288e-03
190 1.63397269518303611115714324e-04 1.924292e-03
191 1.61415305361749136748780731e-04 1.924295e-03
192 1.59461902292948104128966769e-04 1.924298e-03
193 1.57536521126818188868329296e-04 1.924301e-03
194 1.55638636453109822140733476e-04 1.924304e-03
195 1.53767736136750941865550257e-04 1.924307e-03
196 1.51923320883931041577405430e-04 1.924310e-03
197 1.50104903814723744442591324e-04 1.924313e-03
198 1.48312010053620668215482170e-04 1.924316e-03
199 1.46544176335902746324477142e-04 1.924319e-03
200 1.44800950650355388137427437e-04 1.924322e-03
201 1.43081891867314600673768976e-04 1.924324e-03
202 1.41386569407161657606006311e-04 1.924327e-03
203 1.39714562916748923993362497e-04 1.924330e-03
204 1.38065461959474973215392102e-04 1.924332e-03
205 1.36438865695211192100369524e-04 1.924335e-03
206 1.34834382622175036120157343e-04 1.924338e-03
207 1.33251630281846383287158719e-04 1.924340e-03
208 1.31690234980979560801966910e-04 1.924343e-03
209 1.30149831571300158552725867e-04 1.924345e-03
210 1.28630063165649678865939953e-04 1.924347e-03
211 1.27130580927918167190998622e-04 1.924350e-03
212 1.25651043815620165828086940e-04 1.924352e-03
213 1.24191118389016449128151032e-04 1.924354e-03
214 1.22750478573565788287247358e-04 1.924357e-03
215 1.21328805461868807378730817e-04 1.924359e-03
216 1.19925787120979019610006455e-04 1.924361e-03
217 1.18541118391856474252425702e-04 1.924363e-03
218 1.17174500698863622905922244e-04 1.924365e-03
219 1.15825641883488808167590456e-04 1.924367e-03
220 1.14494256018380952556051655e-04 1.924369e-03
221 1.13180063244602857087939274e-04 1.924371e-03
222 1.11882789611884853183884636e-04 1.924373e-03
223 1.10602166904259723002011684e-04 1.924375e-03
224 1.09337932513601344486700584e-04 1.924377e-03
225 1.08089829263704594736195119e-04 1.924379e-03
226 1.06857605288436191093119632e-04 1.924381e-03
227 1.05641013885408855039506337e-04 1.924383e-03
228 1.04439813372768749077587613e-04 1.924385e-03
229 1.03253766973941560293123731e-04 1.924386e-03
230 1.02082642680055457498448923e-04 1.924388e-03
231 1.00926213131741492360846091e-04 1.924390e-03
232 9.97842554966841584077399951e-05 1.924392e-03
233 9.86565513607470285931469456e-05 1.924393e-03
234 9.75428866093097955225835194e-05 1.924395e-03
235 9.64430513206013175376424273e-05 1.924397e-03
236 9.53568396644323846428337177e-05 1.924398e-03
237 9.42840497927107334084906309e-05 1.924400e-03
238 9.32244837450523845031463699e-05 1.924401e-03
239 9.21779473534242862423765397e-05 1.924403e-03
240 9.11442501436921436938631835e-05 1.924404e-03
241 9.01232052487735478367436581e-05 1.924406e-03
242 8.91146293201814981756875289e-05 1.924407e-03
243 8.81183424400198479255197359e-05 1.924409e-03
244 8.71341680404573860462685841e-05 1.924410e-03
245 8.61619328210446415580378576e-05 1.924412e-03
246 8.52014666723538904510859560e-05 1.924413e-03
247 8.42526026019001342314343472e-05 1.924414e-03
248 8.33151766468526606404174095e-05 1.924416e-03
249 8.23890278233541757321733989e-05 1.924417e-03
250 8.14739980363689053404971374e-05 1.924418e-03
251 8.05699320292759896483883453e-05 1.924420e-03
252 7.96766773030472934269408114e-05 1.924421e-03
253 7.87940840602527412927374995e-05 1.924422e-03
254 7.79220051429366851892394097e-05 1.924423e-03
255 7.70602959639891808060058187e-05 1.924425e-03
256 7.62088144636392176688860500e-05 1.924426e-03
257 7.53674210319205486498239654e-05 1.924427e-03
258 7.45359784747781205921368652e-05 1.924428e-03
259 7.37143519385273314871789840e-05 1.924429e-03
260 7.29024088763069721139467583e-05 1.924430e-03
261 7.21000189808675004876289960e-05 1.924431e-03
262 7.13070541479694878237230449e-05 1.924433e-03
263 7.05233884175750290294881761e-05 1.924434e-03
264 6.97488979298926280907602870e-05 1.924435e-03
265 6.89834608852944877006516111e-05 1.924436e-03
266 6.82269574944760606510438250e-05 1.924437e-03
267 6.74792699273131627068014748e-05 1.924438e-03
268 6.67402822868483846206755228e-05 1.924439e-03
269 6.60098805605124840274744447e-05 1.924440e-03
270 6.52879525733893764606260990e-05 1.924441e-03
271 6.45743879591676079882783812e-05 1.924442e-03
272 6.38690781150023082672964603e-05 1.924443e-03
273 6.31719161725418661525524588e-05 1.924444e-03
274 6.24827969527419881199531426e-05 1.924445e-03
275 6.18016169366204288658159238e-05 1.924446e-03
276 6.11282742297855418529481386e-05 1.924446e-03
277 6.04626685292555796405987445e-05 1.924447e-03
278 5.98047010912799189945310285e-05 1.924448e-03
279 5.91542746981117337472938500e-05 1.924449e-03
280 5.85112936261315835654098216e-05 1.924450e-03
281 5.78756636224976022818584920e-05 1.924451e-03
282 5.72472918677410447176219510e-05 1.924452e-03
283 5.66260869565899147655071988e-05 1.924452e-03
284 5.60119588572964490370137414e-05 1.924453e-03
285 5.54048188961390702229024841e-05 1.924454e-03
286 5.48045797256753618371429015e-05 1.924455e-03
287 5.42111553025834898050967781e-05 1.924456e-03
288 5.36244608586517238196095247e-05 1.924456e-03
289 5.30444128731331115337958859e-05 1.924457e-03
290 5.24709290646260443453582911e-05 1.924458e-03
291 5.19039283452037573441707752e-05 1.924459e-03
292 5.13433308125049660437799748e-05 1.924459e-03
293 5.07890577302608770796261972e-05 1.924460e-03
294 5.02410314950659840443035475e-05 1.924461e-03
295 4.96991756191256529840392930e-05 1.924461e-03
296 4.91634147162903109270007396e-05 1.924462e-03
297 4.86336744767454305692425121e-05 1.924463e-03
298 4.81098816435452414125469034e-05 1.924463e-03
299 4.75919640025449232584135728e-05 1.924464e-03
300 4.70798503547807930332165516e-05 1.924465e-03
301 4.65734705051809886808267258e-05 1.924465e-03
302 4.60727552394751409562886901e-05 1.924466e-03
303 4.55776363096985293933173511e-05 1.924467e-03
304 4.50880464182642850287478786e-05 1.924467e-03
305 4.46039191964808120452641582e-05 1.924468e-03
306 4.41251891941008580989500021e-05 1.924468e-03
307 4.36517918594678751872777134e-05 1.924469e-03
308 4.31836635253329408383124455e-05 1.924470e-03
309 4.27207413928566435480128904e-05 1.924470e-03
310 4.22629635184913545766470511e-05 1.924471e-03
311 4.18102687958667168640833345e-05 1.924471e-03
312 4.13625969482117630230018357e-05 1.924472e-03
313 4.09198885089942764872392167e-05 1.924472e-03
314 4.04820848083542239375862137e-05 1.924473e-03
315 4.00491279604553985474631184e-05 1.924473e-03
316 3.96209608545846825766907628e-05 1.924474e-03
317 3.91975271398182505849273893e-05 1.924474e-03
318 3.87787712050121643287889373e-05 1.924475e-03
319 3.83646381821264824125809756e-05 1.924475e-03
320 3.79550739200998571779011037e-05 1.924476e-03
321 3.75500249777739567870991910e-05 1.924476e-03
322 3.71494386204102421274696189e-05 1.924477e-03
323 3.67532627951532858017781591e-05 1.924477e-03
324 3.63614461311076285097640404e-05 1.924478e-03
325 3.59739379186722554480534764e-05 1.924478e-03
326 3.55906881104370214426342589e-05 1.924479e-03
327 3.52116472993680288999969463e-05 1.924479e-03
328 3.48367667207492848202576852e-05 1.924480e-03
329 3.44659982293627251788079024e-05 1.924480e-03
330 3.40992942996448956927656171e-05 1.924480e-03
331 3.37366080115226432602909545e-05 1.924481e-03
332 3.33778930464855800382302509e-05 1.924481e-03
333 3.30231036679130927208314361e-05 1.924482e-03
334 3.26721947241620893406105486e-05 1.924482e-03
335 3.23251216305508998595866221e-05 1.924483e-03
336 3.19818403674547327517757589e-05 1.924483e-03
337 3.16423074684915982680670499e-05 1.924483e-03
338 3.13064800119701488047112281e-05 1.924484e-03
339 3.09743156125490674444519779e-05 1.924484e-03
340 3.06457724180610670988191002e-05 1.924484e-03
341 3.03208090932566680657418712e-05 1.924485e-03
342 2.99993848226631680076257475e-05 1.924485e-03
343 2.96814592916834947566601804e-05 1.924486e-03
344 2.93669926881851350917822241e-05 1.924486e-03
345 2.90559456920589391688575925e-05 1.924486e-03
346 2.87482794665714596184322854e-05 1.924487e-03
347 2.84439556551648983404555204e-05 1.924487e-03
348 2.81429363669834445705990322e-05 1.924487e-03
349 2.78451841848982988036377562e-05 1.924488e-03
350 2.75506621404549386549279189e-05 1.924488e-03
351 2.72593337203603781849700627e-05 1.924488e-03
352 2.69711628611301873351732000e-05 1.924489e-03
353 2.66861139258275848384818069e-05 1.924489e-03
354 2.64041517206079906770078286e-05 1.924489e-03
355 2.61252414770500712682364808e-05 1.924490e-03
356 2.58493488423674097858966092e-05 1.924490e-03
357 2.55764398811019994601969468e-05 1.924490e-03
358 2.53064810710970965808731120e-05 1.924490e-03
359 2.50394392859822867663903423e-05 1.924491e-03
360 2.47752818037905544242688327e-05 1.924491e-03
361 2.45139762903867573762793641e-05 1.924491e-03
362 2.42554908029066382225361759e-05 1.924492e-03
363 2.39997937777742592006368499e-05 1.924492e-03
364 2.37468540292864576648698693e-05 1.924492e-03
365 2.34966407423655440980803100e-05 1.924492e-03
366 2.32491234702573952098161869e-05 1.924493e-03
367 2.30042721263460494065828527e-05 1.924493e-03
368 2.27620569819479787870841747e-05 1.924493e-03
369 2.25224486612555226756806487e-05 1.924493e-03
370 2.22854181342856263276994144e-05 1.924494e-03
371 2.20509367158953142060498487e-05 1.924494e-03
372 2.18189760586082052203765747e-05 1.924494e-03
373 2.15895081466077175952333889e-05 1.924494e-03
374 2.13625052987892301227697278e-05 1.924495e-03
375 2.11379401525693963535389858e-05 1.924495e-03
376 2.09157856749451795505718998e-05 1.924495e-03
377 2.06960151417726553077329477e-05 1.924495e-03
378 2.04786021438717982291483760e-05 1.924496e-03
379 2.02635205848010316093035094e-05 1.924496e-03
380 2.00507446683803677454829145e-05 1.924496e-03
381 1.98402488994522976342889387e-05 1.924496e-03
382 1.96320080846277898289475167e-05 1.924497e-03
383 1.94259973181866613144760242e-05 1.924497e-03
384 1.92221919844730375044952742e-05 1.924497e-03
385 1.90205677559970158811610691e-05 1.924497e-03
386 1.88211005847640877694949141e-05 1.924497e-03
387 1.86237667035522675101997386e-05 1.924498e-03
388 1.84285426205477176082175861e-05 1.924498e-03
389 1.82354051098566143063704759e-05 1.924498e-03
390 1.80443312215640365285020119e-05 1.924498e-03
391 1.78552982651126620724287702e-05 1.924498e-03
392 1.76682838123209628414418682e-05 1.924499e-03
393 1.74832656938625462803623550e-05 1.924499e-03
394 1.73002219966147355745961223e-05 1.924499e-03
395 1.71191310547534615538970565e-05 1.924499e-03
396 1.69399714554293626090578778e-05 1.924499e-03
397 1.67627220279930715931757113e-05 1.924500e-03
398 1.65873618485620481668822712e-05 1.924500e-03
399 1.64138702279620043089289338e-05 1.924500e-03
400 1.62422267157323672696900285e-05 1.924500e-03
401 1.60724110931034989122913326e-05 1.924500e-03
402 1.59044033760752776169872941e-05 1.924500e-03
403 1.57381838047134749636237622e-05 1.924501e-03
404 1.55737328457458541167320043e-05 1.924501e-03
405 1.54110311869999416301349471e-05 1.924501e-03
406 1.52500597358208918742205479e-05 1.924501e-03
407 1.50907996200706691233795961e-05 1.924501e-03
408 1.49332321776946226664448819e-05 1.924501e-03
409 1.47773389577005959073449648e-05 1.924502e-03
410 1.46231017234133607796608620e-05 1.924502e-03
411 1.44705024387277473511392162e-05 1.924502e-03
412 1.43195232744341198553297487e-05 1.924502e-03
413 1.41701466066885454033515840e-05 1.924502e-03
414 1.40223550014472726998838656e-05 1.924502e-03
415 1.38761312290010906637808055e-05 1.924502e-03
416 1.37314582515596855056758119e-05 1.924503e-03
417 1.35883192251180846035199176e-05 1.924503e-03
418 1.34466974934340489596963641e-05 1.924503e-03
419 1.33065765869591498088376699e-05 1.924503e-03
420 1.31679402228987639614796526e-05 1.924503e-03
421 1.30307723039638284547470787e-05 1.924503e-03
422 1.28950569065988274733902327e-05 1.924503e-03
423 1.27607782951642951781764251e-05 1.924503e-03
424 1.26279209024795879931935688e-05 1.924504e-03
425 1.24964693399714184339314993e-05 1.924504e-03
426 1.23664083904247624914971709e-05 1.924504e-03
427 1.22377230064152913325149080e-05 1.924504e-03
428 1.21103983136958818670825613e-05 1.924504e-03
429 1.19844195948837803182562833e-05 1.924504e-03
430 1.18597723056926910017040006e-05 1.924504e-03
431 1.17364420613112481716873783e-05 1.924504e-03
432 1.16144146347417116668871220e-05 1.924505e-03
433 1.14936759620589115709005448e-05 1.924505e-03
434 1.13742121338674330482043304e-05 1.924505e-03
435 1.12560093955943577069891970e-05 1.924505e-03
436 1.11390541473731980625294299e-05 1.924505e-03
437 1.10233329369335285893675980e-05 1.924505e-03
438 1.09088324667383682438836709e-05 1.924505e-03
439 1.07955395839356541222301203e-05 1.924505e-03
440 1.06834412795678072546131515e-05 1.924505e-03
441 1.05725246969464642453426922e-05 1.924506e-03
442 1.04627771132177250536232638e-05 1.924506e-03
443 1.03541859516798924597744125e-05 1.924506e-03
444 1.02467387734468399671482197e-05 1.924506e-03
445 1.01404232779783933405138435e-05 1.924506e-03
446 1.00352272990502494869752281e-05 1.924506e-03
447 9.93113880925646648446195736e-06 1.924506e-03
448 9.82814591088552960576694290e-06 1.924506e-03
449 9.72623683786107490136137177e-06 1.924506e-03
450 9.62539995509639249534651617e-06 1.924506e-03
451 9.52562375507821226610326304e-06 1.924507e-03
452 9.42689686003438821325795677e-06 1.924507e-03
453 9.32920801347504289344290257e-06 1.924507e-03
454 9.23254608626356426139252659e-06 1.924507e-03
455 9.13690007043275524115273634e-06 1.924507e-03
456 9.04225907975360279763502730e-06 1.924507e-03
457 8.94861234855056175241209970e-06 1.924507e-03
458 8.85594922817933937321619592e-06 1.924507e-03
459 8.76425918780754634911708129e-06 1.924507e-03
460 8.67353181563679423275465413e-06 1.924507e-03
461 8.58375680594788216569782091e-06 1.924507e-03
462 8.49492397561941826942925882e-06 1.924508e-03
463 8.40702324666108378331281364e-06 1.924508e-03
464 8.32004465596003461283405173e-06 1.924508e-03
465 8.23397834815975134643232375e-06 1.924508e-03
466 8.14881457426403409073558531e-06 1.924508e-03
467 8.06454369712559131558576170e-06 1.924508e-03
468 7.98115617798368782553463524e-06 1.924508e-03
469 7.89864258888797002051019441e-06 1.924508e-03
470 7.81699360182301008646756774e-06 1.924508e-03
471 7.73619999239762914792269827e-06 1.924508e-03
472 7.65625263520774085930931802e-06 1.924508e-03
473 7.57714250793941627092845797e-06 1.924508e-03
474 7.49886068371704314037022240e-06 1.924508e-03
475 7.42139833336132434044767406e-06 1.924508e-03
476 7.34474672683178005056859119e-06 1.924509e-03
477 7.26889722679747969587326153e-06 1.924509e-03
478 7.19384129116423759020115120e-06 1.924509e-03
479 7.11957047096628948510159060e-06 1.924509e-03
480 7.04607640975877936423930892e-06 1.924509e-03
481 6.97335084090641544956289122e-06 1.924509e-03
482 6.90138558899230706818791331e-06 1.924509e-03
483 6.83017256902010959102727883e-06 1.924509e-03
484 6.75970378039135505650065322e-06 1.924509e-03
485 6.68997131096069525034789049e-06 1.924509e-03
486 6.62096733823517584509787612e-06 1.924509e-03
487 6.55268412025018383949359971e-06 1.924509e-03
488 6.48511399990787577542932299e-06 1.924509e-03
489 6.41824940624262463235777040e-06 1.924509e-03
490 6.35208284630993989756725035e-06 1.924509e-03
491 6.28660691202846767718656965e-06 1.924509e-03
492 6.22181427521504100728406625e-06 1.924510e-03
493 6.15769768488592022853342356e-06 1.924510e-03
494 6.09424997081533340465833368e-06 1.924510e-03
495 6.03146404210780398390126869e-06 1.924510e-03
496 5.96933287998798358232974831e-06 1.924510e-03
497 5.90784954554748487635029361e-06 1.924510e-03
498 5.84700717366458179875257292e-06 1.924510e-03
499 5.78679897436698305985495333e-06 1.924510e-03
500 5.72721823062182662636204408e-06 1.924510e-03
501 5.66825829744983403040130970e-06 1.924510e-03
502 5.60991260268646010515641506e-06 1.924510e-03
503 5.55217464705836057824650184e-06 1.924510e-03
504 5.49503799672732187308211299e-06 1.924510e-03
505 5.43849629081382628087827993e-06 1.924510e-03
506 5.38254323903183019302655724e-06 1.924510e-03
507 5.32717261409298259406492823e-06 1.924510e-03
508 5.27237825873665293444601809e-06 1.924510e-03
509 5.21815408276047840998527333e-06 1.924510e-03
510 5.16449405958270530938485424e-06 1.924510e-03
511 5.11139223128675387094587562e-06 1.924510e-03
512 5.05884269869064043137572156e-06 1.924511e-03
513 5.00683963156038127213483604e-06 1.924511e-03
514 4.95537725980561706941914663e-06 1.924511e-03
515 4.90444987471863151357997362e-06 1.924511e-03
516 4.85405183315853059120145371e-06 1.924511e-03
517 4.80417754650714844518377342e-06 1.924511e-03
518 4.75482149206580114115042179e-06 1.924511e-03
519 4.70597820268768301415259619e-06 1.924511e-03
520 4.65764227283192200378732911e-06 1.924511e-03
521 4.60980835261051012814986078e-06 1.924511e-03
522 4.56247115381533507980256481e-06 1.924511e-03
523 4.51562543722902358844708409e-06 1.924511e-03
524 4.46926602929326317984208214e-06 1.924511e-03
525 4.42338780566192362841797248e-06 1.924511e-03
526 4.37798569871520312291653804e-06 1.924511e-03
527 4.33305469614919474240222197e-06 1.924511e-03
528 4.28858983865230652238707820e-06 1.924511e-03
529 4.24458622092110637440695933e-06 1.924511e-03
530 4.20103898806989172414567621e-06 1.924511e-03
531 4.15794333995512389705057760e-06 1.924511e-03
532 4.11529452707056838956780828e-06 1.924511e-03
533 4.07308784955085801548655897e-06 1.924511e-03
534 4.03131865977771418178571966e-06 1.924511e-03
535 3.98998235676017805106724143e-06 1.924511e-03
536 3.94907439436309262590025018e-06 1.924511e-03
537 3.90859026936597530677355850e-06 1.924511e-03
538 3.86852553043138749103114701e-06 1.924512e-03
539 3.82887577084264687783503323e-06 1.924512e-03
540 3.78963663544050087520127269e-06 1.924512e-03
541 3.75080381150227031825149585e-06 1.924512e-03
542 3.71237303288878047743482372e-06 1.924512e-03
543 3.67434008133221409197230294e-06 1.924512e-03
544 3.63670078251030127713104047e-06 1.924512e-03
545 3.59945100660856008933734772e-06 1.924512e-03
546 3.56258666612437462184828120e-06 1.924512e-03
547 3.52610372070664861547943832e-06 1.924512e-03
548 3.48999817141965810573384088e-06 1.924512e-03
549 3.45426606021564254654578237e-06 1.924512e-03
550 3.41890347592702165805170732e-06 1.924512e-03
551 3.38390654238116072411671903e-06 1.924512e-03
552 3.34927143238923025403896636e-06 1.924512e-03
553 3.31499435357715954307469136e-06 1.924512e-03
554 3.28107155609741129478180120e-06 1.924512e-03
555 3.24749933064783000266542018e-06 1.924512e-03
556 3.21427400723993746025752144e-06 1.924512e-03
557 3.18139195406124850482531240e-06 1.924512e-03
558 3.14884957864957631962091536e-06 1.924512e-03
559 3.11664332700138244964692055e-06 1.924512e-03
560 3.08476968257338880760663573e-06 1.924512e-03
561 3.05322516543560952467025078e-06 1.924512e-03
562 3.02200633488337609607607762e-06 1.924512e-03
563 2.99110978396107921823483984e-06 1.924512e-03
564 2.96053214596635437267767993e-06 1.924512e-03
565 2.93027008392223817386489093e-06 1.924512e-03
566 2.90032030243094850316312033e-06 1.924512e-03
567 2.87067953722822338132850302e-06 1.924512e-03
568 2.84134456085927096036583550e-06 1.924512e-03
569 2.81231217980304523375518003e-06 1.924512e-03
570 2.78357923169374503539726454e-06 1.924512e-03
571 2.75514259258525616295195521e-06 1.924512e-03
572 2.72699916877802374363015843e-06 1.924512e-03
573 2.69914589616077295593861603e-06 1.924512e-03
574 2.67157975112767274135177308e-06 1.924512e-03
575 2.64429773525949804311363164e-06 1.924512e-03
576 2.61729688451540942720923745e-06 1.924513e-03
577 2.59057426670430350734404892e-06 1.924513e-03
578 2.56412698115804796268396223e-06 1.924513e-03
579 2.53795215429325124039143177e-06 1.924513e-03
580 2.51204694842218355274295408e-06 1.924513e-03
581 2.48640855119588338297876608e-06 1.924513e-03
582 2.46103418181873911645281792e-06 1.924513e-03
583 2.43592108921544579178694936e-06 1.924513e-03
584 2.41106655247560210697283130e-06 1.924513e-03
585 2.38646787654907246428314001e-06 1.924513e-03
586 2.36212239756085952221043196e-06 1.924513e-03
587 2.33802747852598907926310878e-06 1.924513e-03
588 2.31418051075187222099974020e-06 1.924513e-03
589 2.29057891263114657437070451e-06 1.924513e-03
590 2.26722013083138829224547767e-06 1.924513e-03
591 2.24410163825184877958544838e-06 1.924513e-03
592 2.22122093347948971120073280e-06 1.924513e-03
593 2.19857554588354951388825750e-06 1.924513e-03
594 2.17616302405749250401065936e-06 1.924513e-03
595 2.15398094670693979809251301e-06 1.924513e-03
596 2.13202692099602891275238886e-06 1.924513e-03
597 2.11029857134638728954944067e-06 1.924513e-03
598 2.08879355463141682590312229e-06 1.924513e-03
599 2.06750954878702745642318934e-06 1.924513e-03
600 2.04644425678394046059387947e-06 1.924513e-03
601 2.02559540635071080660412415e-06 1.924513e-03
602 2.00496074928914326491536171e-06 1.924513e-03
603 1.98453805965931128998296432e-06 1.924513e-03
604 1.96432513653119310083924702e-06 1.924513e-03
605 1.94431980263452742119147792e-06 1.924513e-03
606 1.92451990171610541233929853e-06 1.924513e-03
607 1.90492330109216152291570865e-06 1.924513e-03
608 1.88552789049169197765443238e-06 1.924513e-03
609 1.86633158256313845149265262e-06 1.924513e-03
610 1.84733231117508899375603652e-06 1.924513e-03
611 1.82852803266113143403580592e-06 1.924513e-03
612 1.80991672359646008179845291e-06 1.924513e-03
613 1.79149638249480501577253367e-06 1.924513e-03
614 1.77326502900015618798717273e-06 1.924513e-03
615 1.75522070366845550469384399e-06 1.924513e-03


==> convergence_linear_alpha05.dat <==
1 8.36639548031377300318922607e-01 9.370711e-03
2 7.15164015781931228232792819e-01 8.749148e-03
3 5.80853652469985104467298243e-01 8.138930e-03
4 4.42717371629773870367330346e-01 7.587701e-03
5 3.09501675559611721944008877e-01 7.122190e-03
6 1.89196394963875053063517839e-01 6.749835e-03
7 8.91802417166681765658964309e-02 6.464283e-03
8 2.97985413496946842382140375e-02 6.252478e-03
9 5.98868026982220247322885598e-02 6.100815e-03
10 8.93343240396002880032710891e-02 5.998700e-03
11 9.96831364197498792645291132e-02 5.939186e-03
12 9.34816383324932054232903056e-02 5.917465e-03
13 7.53613414932618047581414089e-02 5.956652e-03
14 6.43883559862330201450930645e-02 5.978541e-03
15 5.50405458707532227458081309e-02 5.997607e-03
16 4.70745087433280390287748673e-02 6.014164e-03
17 4.02836629353365144323717573e-02 6.028509e-03
18 3.44925916330266202347587523e-02 6.040912e-03
19 2.95522636295843452169940235e-02 6.051621e-03
20 2.53360457635298692846692603e-02 6.060856e-03
21 2.17363107677202918588399427e-02 6.068811e-03
22 1.86615641079394649348710544e-02 6.075659e-03
23 1.60340092211809087663354489e-02 6.081550e-03
24 1.37874834699445430324926676e-02 6.086616e-03
25 1.18657074292679385468796127e-02 6.090971e-03
26 1.02207993493953468860935274e-02 6.094714e-03
27 8.81201447378085651884749296e-03 6.097930e-03
28 7.60467467747468362643248341e-03 6.100694e-03
29 6.56925950171219439482905855e-03 6.103070e-03
30 5.68063407150627350250537972e-03 6.105111e-03
31 4.91739314307431448630714144e-03 6.106866e-03
32 4.26130370563032340874842774e-03 6.108374e-03
33 3.69683125138005764381832208e-03 6.109671e-03
34 3.21073706757130442057679431e-03 6.110787e-03
35 2.79173586785090447129342728e-03 6.111747e-03
36 2.43020469503636617897290861e-03 6.112573e-03
37 2.11793536468788670332208390e-03 6.113284e-03
38 1.84792392222872742593708928e-03 6.113897e-03
39 1.61419156327240209160278628e-03 6.114424e-03
40 1.41163230419654676245366787e-03 6.114879e-03
41 1.23588339979544036342784530e-03 6.115271e-03
42 1.08321510690636050276702829e-03 6.115609e-03
43 9.50436903666873893377353699e-04 6.115901e-03
44 8.34817707286128170632300005e-04 6.116153e-03
45 7.34018000570484325031928030e-04 6.116371e-03
46 6.46032090257021201010201317e-04 6.116559e-03
47 5.69138984426316245877897071e-04 6.116722e-03
48 5.01860602368916488766337203e-04 6.116863e-03
49 4.42926221132476378560677288e-04 6.116985e-03
50 3.91242226303321438511673147e-04 6.117090e-03
51 3.45866373031461038587558443e-04 6.117182e-03
52 3.05985881408071954627031497e-04 6.117261e-03
53 2.70898791098661345048276283e-04 6.117330e-03
54 2.39998085517950524372943200e-04 6.117389e-03
55 2.12758169349812342741046223e-04 6.117441e-03
56 1.88723345144619877086084037e-04 6.117486e-03
57 1.67497988214582361641766250e-04 6.117525e-03
58 1.48738163908685030274378636e-04 6.117559e-03
59 1.32144470322257838240317951e-04 6.117589e-03
60 1.17455922082631162369111000e-04 6.117615e-03
61 1.04444718705448160150223158e-04 6.117637e-03
62 9.29117651710176711615449263e-05 6.117657e-03
63 8.26828319923224541688686062e-05 6.117674e-03
64 7.36052597007518541417578350e-05 6.117689e-03
65 6.55451267729362886454644310e-05 6.117702e-03
66 5.83848126505497332398506027e-05 6.117713e-03
67 5.20208977944556204015685852e-05 6.117723e-03
68 4.63623514529515879625982955e-05 6.117732e-03
69 4.13289655524507186946242543e-05 6.117740e-03
70 3.68499991402116864810944996e-05 6.117746e-03
71 3.28630033571797552883683724e-05 6.117752e-03
72 2.93128013697913567794841455e-05 6.117757e-03
73 2.61506014621545618964448821e-05 6.117762e-03
74 2.33332247587288996789212786e-05 6.117766e-03
75 2.08224318582342199075805450e-05 6.117769e-03
76 1.85843347512672842644990134e-05 6.117772e-03
77 1.65888826244709411828880813e-05 6.117775e-03
78 1.48094115827125070847984992e-05 6.117778e-03
79 1.32222498892148145798125861e-05 6.117780e-03
80 1.18063714217397813560812836e-05 6.117781e-03
81 1.05430910856832926546624088e-05 6.117783e-03
82 9.41579686303911669279127772e-06 6.117785e-03
83 8.40971372608545562465226508e-06 6.117786e-03
84 7.51169552657219582954316664e-06 6.117787e-03
85 6.71004133031106006257492450e-06 6.117788e-03
86 5.99433314257267017279798976e-06 6.117789e-03
87 5.35529246120117780879466354e-06 6.117789e-03
88 4.78465334630830058440780633e-06 6.117790e-03
89 4.27505004218482998975831705e-06 6.117791e-03
90 3.81991738986228200261737950e-06 6.117791e-03
91 3.41340251340963520793416776e-06 6.117792e-03
92 3.05028651361941013645993036e-06 6.117792e-03
93 2.72591490119642458389613918e-06 6.117793e-03
94 2.43613586707212024110914307e-06 6.117793e-03
95 2.17724537372171806417229037e-06 6.117793e-03
96 1.94593841884351871187653661e-06 6.117793e-03
97 1.73926559088419516771028411e-06 6.117794e-03
98 1.55459452744750535648225916e-06 6.117794e-03
99 1.38957552891834376106497927e-06 6.117794e-03
100 1.24211098917618400193103173e-06 6.117794e-03
101 1.11032816080915158192087954e-06 6.117794e-03
102 9.92554883650881459924444038e-07 6.117794e-03


==> convergence_linear_alpha1.dat <==
1 8.36639548031377300318922607e-01 9.388135e-03
2 6.31507523189728470214276967e-01 8.812015e-03
3 4.25359007779676612237551581e-01 8.315225e-03
4 2.38800905886577680137250468e-01 7.920759e-03
5 8.80900667828227457167855619e-02 7.625170e-03
6 2.72726143801265523414212311e-02 7.414709e-03
7 8.45998460638355403995447546e-02 7.276758e-03
8 1.04497417502780465259348830e-01 7.202865e-03
9 9.30187742848756493607709217e-02 7.185384e-03
10 6.22538980693053828341376743e-02 7.245975e-03
11 4.71014322594049197889809477e-02 7.270842e-03
12 3.56631073699998496495666700e-02 7.289880e-03
13 2.70234079154338356631992468e-02 7.304409e-03
14 2.04935389448304347559393079e-02 7.315472e-03
15 1.55550375208533871868032961e-02 7.323883e-03
16 1.18174764332684388568051048e-02 7.330270e-03
17 8.98671489167029470535030811e-03 7.335118e-03
18 6.84105321796916587134829157e-03 7.338795e-03
19 5.21331488813580982977224920e-03 7.341583e-03
20 3.97737655408019613600956177e-03 7.343698e-03
21 3.03803811490802305045333398e-03 7.345302e-03
22 2.32340176305091076353059876e-03 7.346518e-03
23 1.77913658485064529908570297e-03 7.347441e-03
24 1.36416069596832171401112888e-03 7.348141e-03
25 1.04738941114940501894703395e-03 7.348673e-03
26 8.05285361620594239938364378e-04 7.349076e-03
27 6.20012081222319965875811043e-04 7.349383e-03
28 4.78041846722359394395579502e-04 7.349616e-03
29 3.69105560338157056253505228e-04 7.349793e-03
30 2.85400267232553195902861054e-04 7.349928e-03
31 2.20990797121411964784587489e-04 7.350030e-03
32 1.71357729882161348607116924e-04 7.350109e-03
33 1.33055698369833295957587183e-04 7.350168e-03
34 1.03454928007151622211881592e-04 7.350213e-03
35 8.05455979835208499663726234e-05 7.350248e-03
36 6.27896398859487234102999542e-05 7.350274e-03
37 4.90083770883644357176968376e-05 7.350294e-03
38 3.82972592651468568894501665e-05 7.350310e-03
39 2.99610943632176554335313362e-05 7.350322e-03
40 2.34647982079637364637939717e-05 7.350331e-03
41 1.83959011647556439268420131e-05 7.350338e-03
42 1.44359705738337000345940589e-05 7.350343e-03
43 1.13388006963232690176013318e-05 7.350347e-03
44 8.91374523094703688941720793e-06 7.350350e-03
45 7.01296151356094594309749032e-06 7.350352e-03
46 5.52163432025575713071267187e-06 7.350354e-03
47 4.35047173672752259654785204e-06 7.350356e-03
48 3.42993637232993139191128407e-06 7.350357e-03
49 2.70580339700593466701456467e-06 7.350358e-03
50 2.13573510445478386077710828e-06 7.350358e-03
51 1.68663500530000584151798203e-06 7.350359e-03
52 1.33260093016233613427495245e-06 7.350359e-03
53 1.05333910597918471506006643e-06 7.350359e-03
54 8.32933432248623483118649471e-07 7.350360e-03


==> convergence_nesterov_krylov_alpha01.dat <==
1 6.62892323250494808206667585e+00 3.722325e+00
2 3.80838397482893720180641139e+00 3.721645e+00
3 2.86288817421899732806878092e+00 3.722920e+00
4 2.11335750825929169494088455e+00 3.724628e+00
5 1.66394050633456203058813117e+00 3.726330e+00
6 1.87546742676481170697400103e+00 3.727925e+00
7 1.69350332712957585279411887e+00 3.729669e+00
8 1.33034257624282314935726390e+00 3.731423e+00
9 1.40448330835766954649557192e+00 3.733030e+00
10 1.12141579614809083764725983e+00 3.734656e+00
11 1.25057799953009918247914811e+00 3.736143e+00
12 1.00208579648525053507057692e+00 3.737648e+00
13 8.42913226585738084573051765e-01 3.739029e+00
14 7.28976466772385256476241011e-01 3.740295e+00
15 6.41901607161974419035743722e-01 3.741455e+00
16 9.37619403506030013595307082e-01 3.742523e+00
17 7.50996434214674546403500699e-01 3.743612e+00
18 6.33332610522181260748197928e-01 3.744628e+00
19 5.50349822544053290940269108e-01 3.745571e+00
20 4.87528184367168049284657627e-01 3.746445e+00
21 4.37658522671247884883172219e-01 3.747256e+00
22 3.96733941684138224914590865e-01 3.748010e+00
23 3.62330097361725056437364856e-01 3.748712e+00
24 3.32880003561220438879075800e-01 3.749366e+00
25 3.07316187139789698257175132e-01 3.749975e+00
26 2.84879893807998496590982995e-01 3.750545e+00
27 2.65012702848231140873025424e-01 3.751077e+00
28 2.47291608380011046497415350e-01 3.751576e+00
29 2.31388351163175992608600495e-01 3.752042e+00
30 2.17042943553528766553739615e-01 3.752479e+00
31 2.04045851748549750270811387e-01 3.752889e+00
32 1.92225652298674498652530929e-01 3.753274e+00
33 1.81440261428007204580481471e-01 3.753635e+00
34 1.71570562324832504019767043e-01 3.753975e+00
35 1.62515682422516627436692715e-01 3.754293e+00
36 1.54189431521672831726377240e-01 3.754593e+00
37 1.46517573070536172297195776e-01 3.754875e+00
38 1.39435704261941656456613714e-01 3.755140e+00
39 1.32887588298974151923559361e-01 3.755390e+00
40 1.26823827469922489896703155e-01 3.755624e+00
41 1.21200796561385285010636892e-01 3.755845e+00
42 1.15979777579671677889550097e-01 3.756053e+00
43 1.11126251877038992321722333e-01 3.756249e+00
44 1.06609316610674700886995936e-01 3.756434e+00
45 1.02401200325704336280274731e-01 3.756608e+00
46 9.84768582353049842792458435e-02 3.756771e+00
47 9.48136320731005483031239578e-02 3.756926e+00
48 9.13909626298808897004732898e-02 3.757071e+00
49 8.81901455477186457798666197e-02 3.757208e+00
50 8.51941228344354761770063078e-02 3.757336e+00
51 8.23873040264718470293558994e-02 3.757458e+00
52 7.97554120744374261953169025e-02 3.757572e+00
53 7.72853499302355445577106252e-02 3.757680e+00
54 7.49650845346675753777532236e-02 3.757781e+00
55 7.27835454821022104221484028e-02 3.757877e+00
56 7.07305361058722381617513975e-02 3.757967e+00
57 6.87966551083368238472814937e-02 3.758051e+00
58 6.69732271712213528269685980e-02 3.758131e+00
59 6.52522412386830619190902780e-02 3.758205e+00
60 6.36262953782978507577539062e-02 3.758276e+00
61 6.20885473020002728872235309e-02 3.758342e+00
62 6.06326697764958746916796883e-02 3.758404e+00
63 5.92528102758536692751256680e-02 3.758463e+00
64 5.79435543320373225295583097e-02 3.758518e+00
65 5.66998921252964277472941035e-02 3.758569e+00
66 5.55171879283756636302982201e-02 3.758618e+00
67 5.43911520786242164149371092e-02 3.758663e+00
68 5.33178152021829970808042276e-02 3.758706e+00
69 5.22935044561000234031311606e-02 3.758746e+00
70 5.13148215887652622835268801e-02 3.758783e+00
71 5.03786226476908433058454762e-02 3.758818e+00
72 4.94819991872673947685967732e-02 3.758851e+00
73 4.86222608486651663994848604e-02 3.758881e+00
74 4.77969192001015050208501123e-02 3.758910e+00
75 4.70036727389717551295333919e-02 3.758937e+00
76 4.62403929683038866782496257e-02 3.758962e+00
77 4.55051114690790750594295844e-02 3.758985e+00
78 4.47960078975371475684674749e-02 3.759007e+00
79 4.41113988429453693362880529e-02 3.759027e+00
80 4.34497274866935470627460347e-02 3.759045e+00
81 4.28095540081836686829852567e-02 3.759063e+00
82 4.21895466869894875117097399e-02 3.759079e+00
83 4.15884736542637620249074359e-02 3.759093e+00
84 4.10051952495016844291164659e-02 3.759107e+00
85 4.04386569415835853136265143e-02 3.759120e+00
86 3.98878827755946990807345287e-02 3.759131e+00
87 3.93519693093002664863178097e-02 3.759142e+00
88 3.88300800053452341287218985e-02 3.759152e+00
89 3.83214400473411431757853052e-02 3.759161e+00
90 3.78253315499369469065982230e-02 3.759169e+00
91 3.73410891348269630141132325e-02 3.759176e+00
92 3.68680958463954572268406196e-02 3.759183e+00
93 3.64057793823647293796064162e-02 3.759189e+00
94 3.59536086163854684549789908e-02 3.759194e+00
95 3.55110903910269490313389440e-02 3.759199e+00
96 3.50777665610252711858585428e-02 3.759203e+00
97 3.46532112680244738789347991e-02 3.759207e+00
98 3.42370284293075088921654014e-02 3.759210e+00
99 3.38288494242277720802647423e-02 3.759213e+00
100 3.34283309632031830349596646e-02 3.759215e+00
101 3.30351531251972946323647307e-02 3.759217e+00
102 3.26490175506295512986021379e-02 3.759219e+00
103 3.22696457776125364413921659e-02 3.759220e+00
104 3.18967777102944910483373064e-02 3.759221e+00
105 3.11749463621856862105552466e-02 3.759222e+00
106 3.01339494598911530887086485e-02 3.759223e+00
107 2.88075905594818437727155924e-02 3.759223e+00
108 2.72318399089248180944267119e-02 3.759221e+00
109 2.54432200766915132816858858e-02 3.759217e+00
110 2.34775500721405468163016650e-02 3.759211e+00
111 2.13691339835661055224225180e-02 3.759201e+00
112 1.91504450543829654596272860e-02 3.759189e+00
113 1.68523560165453022141601735e-02 3.759173e+00
114 1.45050451658211149164046105e-02 3.759154e+00
115 1.21399848749768612954369473e-02 3.759133e+00
116 9.79429153012079806162049067e-03 3.759109e+00
117 7.52169550655732224719862700e-03 3.759083e+00
118 5.42591475414525362119810836e-03 3.759057e+00
119 3.77507091084727363500261887e-03 3.759030e+00
120 3.22063063568693444885249200e-03 3.759003e+00
121 4.10277641457443536382454496e-03 3.758978e+00
122 5.68856050279899216892687264e-03 3.758954e+00
123 7.44493308754161364770851605e-03 3.758933e+00
124 9.18225085862547744930406424e-03 3.758915e+00
125 9.07932678295825593139944942e-03 3.758914e+00
126 8.87860105504558946853954637e-03 3.758913e+00
127 8.58635914367894201304487467e-03 3.758911e+00
128 8.20990616889382372745043170e-03 3.758909e+00
129 7.75742857053197433503388680e-03 3.758907e+00
130 7.23786698214137595719375184e-03 3.758905e+00
131 7.15937811864804114075910846e-03 3.758905e+00
132 7.00601361777138890302163432e-03 3.758905e+00
133 6.78216920717779163385596775e-03 3.758904e+00
134 6.49294194514755430847063877e-03 3.758904e+00
135 6.42315612326380819263604849e-03 3.758904e+00
136 6.28670935096510303391470487e-03 3.758904e+00
137 6.21929003330130326931968199e-03 3.758904e+00
138 6.15264103380749622501655338e-03 3.758904e+00
139 6.08675218041146610936653616e-03 3.758904e+00
140 6.02161348018837722095852882e-03 3.758904e+00
141 5.95721511466703896459096157e-03 3.758904e+00
142 5.89354743530699169001829674e-03 3.758904e+00
143 5.83060095913816561069564770e-03 3.758904e+00
144 5.76836636456180655574410565e-03 3.758904e+00
145 5.70683448729705951329993496e-03 3.758904e+00
146 5.64599631647519969307458254e-03 3.758904e+00
147 5.58584299086790480454167707e-03 3.758904e+00
148 5.52636579524870292373650571e-03 3.758904e+00
149 5.46755615688058332901633207e-03 3.758904e+00
150 5.40940564212113832176509476e-03 3.758904e+00
151 5.35190595314781122904257415e-03 3.758905e+00
152 5.29504892478918371551133149e-03 3.758905e+00
153 5.23882652146213413646425039e-03 3.758905e+00
154 5.18323083421374022905503409e-03 3.758905e+00
155 5.12825407785558011475313123e-03 3.758905e+00
156 5.07388858819605732125568309e-03 3.758905e+00
157 5.02012681935573492481017510e-03 3.758905e+00
158 4.96696134117419110104441060e-03 3.758905e+00
159 4.91438483669461544101064732e-03 3.758905e+00
160 4.86239009972990344349286218e-03 3.758905e+00
161 4.81097003250070733709753412e-03 3.758905e+00
162 4.76011764335128404607155872e-03 3.758905e+00
163 4.70982604452897368058073013e-03 3.758905e+00
164 4.66008845003559879494048346e-03 3.758906e+00
165 4.61089817353974550095951912e-03 3.758906e+00
166 4.56224862635146253403428673e-03 3.758906e+00
167 4.51413331545871300554129135e-03 3.758906e+00
168 4.46654584161624863131168084e-03 3.758906e+00
169 4.41947989749461728203883126e-03 3.758906e+00
170 4.37292926587688670497788834e-03 3.758906e+00
171 4.32688781791054025843701325e-03 3.758906e+00
172 4.28134951140516067241703624e-03 3.758906e+00
173 4.23630838917947016158960238e-03 3.758906e+00
174 4.19175857745004206561523219e-03 3.758907e+00
175 4.14769428427021885630310294e-03 3.758907e+00
176 4.10410979800381915671980693e-03 3.758907e+00
177 4.06099948584432834247648358e-03 3.758907e+00
178 4.01835779237089477100575152e-03 3.758907e+00
179 3.97617923814315866321011939e-03 3.758907e+00
180 3.93445841833244859542251248e-03 3.758907e+00
181 3.89319000138708872643666936e-03 3.758907e+00
182 3.85236872773216847479216263e-03 3.758907e+00
183 3.81198940850361071494556420e-03 3.758908e+00
184 3.77204692431054849216520708e-03 3.758908e+00
185 3.73253622403147550246060860e-03 3.758908e+00
186 3.69345232363773147768459815e-03 3.758908e+00
187 3.65479030504643927212971022e-03 3.758908e+00
188 3.61654531500239144817254733e-03 3.758908e+00
189 3.57871256398197045214826240e-03 3.758908e+00
190 3.54128732512943222507373342e-03 3.758908e+00
191 3.50426493321345745510231318e-03 3.758908e+00
192 3.46764078360769709141742112e-03 3.758909e+00
193 3.43141033129888044575506179e-03 3.758909e+00
194 3.39556908991349567714101987e-03 3.758909e+00
195 3.36011263076768564722618393e-03 3.758909e+00
196 3.32503658193983395868764674e-03 3.758909e+00
197 3.29033662735981041053134888e-03 3.758909e+00
198 3.25600850592502096686464697e-03 3.758909e+00
199 3.22204801062846895101654532e-03 3.758909e+00
200 3.18845098770949471334024139e-03 3.758909e+00
201 3.15521333582329715009007209e-03 3.758909e+00
202 3.12233100522639559631921102e-03 3.758910e+00
203 3.08979999697869952765549861e-03 3.758910e+00
204 3.05761636216610567864937487e-03 3.758910e+00
205 3.02577620113362059581230135e-03 3.758910e+00
206 2.99427566274009611044237822e-03 3.758910e+00
207 2.96311094362227203657944585e-03 3.758910e+00
208 2.93227828748019630003551761e-03 3.758910e+00
209 2.90177398437069505171548300e-03 3.758910e+00
210 2.87159437001965282126869639e-03 3.758910e+00
211 2.84173582514588582773051861e-03 3.758911e+00
212 2.81219477479850406623218539e-03 3.758911e+00
213 2.78296768770712899671027074e-03 3.758911e+00
214 2.75405107564452057700155052e-03 3.758911e+00
215 2.72544149280319223868640499e-03 3.758911e+00
216 2.69713553518046962945153844e-03 3.758911e+00
217 2.66912983997954393958207397e-03 3.758911e+00
218 2.64142108501792555880216540e-03 3.758911e+00
219 2.61400598814897668076273618e-03 3.758911e+00
220 2.58688130669421046878286852e-03 3.758911e+00
221 2.56004383688483412931380379e-03 3.758912e+00
222 2.53349041331502608867531912e-03 3.758912e+00
223 2.50721790840371071273917636e-03 3.758912e+00
223 2.50721790840371071273917636e-03 3.758912e+00
224 2.48122323186770457267846801e-03 3.758912e+00
225 2.45550333020197984745802700e-03 3.758912e+00
226 2.43005518617142981033230065e-03 3.758912e+00
227 2.40487581831152087002978490e-03 3.758912e+00
228 2.37996228043475506822024279e-03 3.758912e+00
229 2.35531166115090020984901287e-03 3.758912e+00
230 2.33092108338965597891245807e-03 3.758912e+00
231 2.30678770393693980192417747e-03 3.758912e+00
232 2.28290871297527489872103423e-03 3.758913e+00
233 2.25928133363451598414339827e-03 3.758913e+00
234 2.23590282154792572427703945e-03 3.758913e+00
235 2.21277046441799166501263052e-03 3.758913e+00
236 2.18988158158847081788400679e-03 3.758913e+00
237 2.16723352362305221596727733e-03 3.758913e+00
238 2.14482367189137643204155381e-03 3.758913e+00
239 2.12264943816373435198086028e-03 3.758913e+00
240 2.10070826420769582801306719e-03 3.758913e+00
241 2.07899762139728775528491056e-03 3.758913e+00
242 2.05751501032467622176458377e-03 3.758913e+00
243 2.03625796041736464511706650e-03 3.758914e+00
244 2.01522402956546848457053400e-03 3.758914e+00
245 1.99441080375138907535004229e-03 3.758914e+00
246 1.97381589668680322569027652e-03 3.758914e+00
247 1.95343694945494502149263560e-03 3.758914e+00
248 1.93327163015969056593379438e-03 3.758914e+00
249 1.91331763357760389204775819e-03 3.758914e+00
250 1.89357268081891778541137050e-03 3.758914e+00
251 1.87403451898985294599153661e-03 3.758914e+00
252 1.85470092086325276381497673e-03 3.758914e+00
253 1.83556968455367329820515643e-03 3.758914e+00
254 1.81663863319521433695169499e-03 3.758914e+00
255 1.79790561462806115257395678e-03 3.758915e+00
256 1.77936850108518802154877747e-03 3.758915e+00
257 1.76102518888824623698174943e-03 3.758915e+00
258 1.74287359814454846651532449e-03 3.758915e+00
259 1.72491167245157942487787661e-03 3.758915e+00
260 1.70713737860310834672239455e-03 3.758915e+00
261 1.68954870630098072728508818e-03 3.758915e+00
262 1.67214366787127245890520744e-03 3.758915e+00
263 1.65492029798531810683148713e-03 3.758915e+00
264 1.63787665338179389690198562e-03 3.758915e+00
265 1.62101081259709203091778917e-03 3.758915e+00
266 1.60432087569589839834427458e-03 3.758915e+00
267 1.58780496400819960689521082e-03 3.758915e+00
268 1.57146121986882444411526283e-03 3.758915e+00
269 1.55528780636090191089038193e-03 3.758916e+00
270 1.53928290706269589420418509e-03 3.758916e+00
271 1.52344472579923895239062404e-03 3.758916e+00
272 1.50777148639566873147832560e-03 3.758916e+00
273 1.49226143243667841442601230e-03 3.758916e+00
274 1.47691282702525354848799299e-03 3.758916e+00
275 1.46172395254990077767542900e-03 3.758916e+00
276 1.44669311044964225138054204e-03 3.758916e+00
277 1.43181862098816265090051036e-03 3.758916e+00
278 1.41709882302532073732048712e-03 3.758916e+00
279 1.40253207379690625691837091e-03 3.758916e+00
280 1.38811674869267773560488344e-03 3.758916e+00
281 1.37385124104233685010667543e-03 3.758916e+00
282 1.35973396189874133621611207e-03 3.758916e+00
283 1.34576333983067123606369719e-03 3.758916e+00
284 1.33193782071332721128609222e-03 3.758916e+00
285 1.31825586752300932293080482e-03 3.758917e+00
286 1.30471596013438662087224884e-03 3.758917e+00
288 1.27805628557034326765740051e-03 3.758917e+00
289 1.26493356086026186545223648e-03 3.758917e+00
290 1.25194696649767235087369333e-03 3.758917e+00
291 1.23909506391591266345753031e-03 3.758917e+00
292 1.22637643028873275473367155e-03 3.758917e+00
293 1.21378965834809506366132048e-03 3.758917e+00
294 1.20133335620080470423909347e-03 3.758917e+00
295 1.18900614715182115742331259e-03 3.758917e+00
296 1.17680666952481587268775076e-03 3.758917e+00
297 1.16473357648821636625702247e-03 3.758917e+00
298 1.15278553588435525752153854e-03 3.758917e+00
299 1.14096123005723738136341083e-03 3.758917e+00
300 1.12925935568627261451624122e-03 3.758917e+00
301 1.11767862362025004532850581e-03 3.758917e+00
302 1.10621775871260082622915544e-03 3.758917e+00
303 1.09487549966259399732149138e-03 3.758918e+00
304 1.08365059885221610112837620e-03 3.758918e+00
305 1.07254182219253431374017538e-03 3.758918e+00
306 1.06154794896595543705897224e-03 3.758918e+00
307 1.05066777167402494730374940e-03 3.758918e+00
308 1.03990009588585856706299815e-03 3.758918e+00
309 1.02924374008765999108372391e-03 3.758918e+00
310 1.01869753553725304710819710e-03 3.758918e+00
311 1.00826032611581509722264993e-03 3.758918e+00
312 9.97930968186047347504019633e-04 3.758918e+00
313 9.87708330449208913789926889e-04 3.758918e+00
314 9.77591293805076064910020150e-04 3.758918e+00
315 9.67578751213468138056561507e-04 3.758918e+00
316 9.57669607556528817808583209e-04 3.758918e+00
317 9.47862779505113830884333037e-04 3.758918e+00
318 9.38157195383958588189021732e-04 3.758918e+00
319 9.28551795041559287387233912e-04 3.758918e+00
320 9.19045529718627747517434301e-04 3.758918e+00
321 9.09637361919603910573317584e-04 3.758918e+00
322 9.00326265286957236333442722e-04 3.758918e+00
323 8.91111224474619109149620133e-04 3.758918e+00
324 8.81991235024373815623577322e-04 3.758918e+00
325 8.72965303243858261467158499e-04 3.758919e+00
326 8.64032446085512099986924994e-04 3.758919e+00
327 8.55191691027859328920468496e-04 3.758919e+00
328 8.46442075956364988441327224e-04 3.758919e+00
329 8.37782649047931742697370439e-04 3.758919e+00
330 8.29212468655751754401106446e-04 3.758919e+00
331 8.20730603195543410854906341e-04 3.758919e+00
332 8.12336131033579043544956555e-04 3.758919e+00
333 8.04028140374726633943236465e-04 3.758919e+00
334 7.95805729153584748107597147e-04 3.758919e+00
335 7.87668004927763324221623442e-04 3.758919e+00
336 7.79614084767456813965247342e-04 3.758919e+00
337 7.71643095152917796696045993e-04 3.758919e+00
338 7.63754171868749761296901735e-04 3.758919e+00
339 7.55946459900097133405294514e-04 3.758919e+00
340 7.48219113333032574512937440e-04 3.758919e+00
341 7.40571295250269526558306588e-04 3.758919e+00
342 7.33002177635727484097949436e-04 3.758919e+00
343 7.25510941272259311796144488e-04 3.758919e+00
344 7.18096775648270646032200748e-04 3.758919e+00
345 7.10758878857701160286497455e-04 3.758919e+00
346 7.03496457508953100534743186e-04 3.758919e+00
347 6.96308726628457573537556158e-04 3.758919e+00
348 6.89194909569748907426922635e-04 3.758919e+00
349 6.82154237919989944564924667e-04 3.758919e+00
350 6.75185951411719827847113251e-04 3.758919e+00
351 6.68289297831716941865332071e-04 3.758919e+00
352 6.61463532933621758784503708e-04 3.758919e+00
353 6.54707920349915126027873225e-04 3.758920e+00
354 6.48021731505078551170695444e-04 3.758920e+00
355 6.41404245532786309452744078e-04 3.758920e+00
356 6.34854749188750876361109210e-04 3.758920e+00
357 6.28372536768093169559645794e-04 3.758920e+00
358 6.21956910024578377496617954e-04 3.758920e+00
359 6.15607178086652198981121309e-04 3.758920e+00
360 6.09322657379273227573612814e-04 3.758920e+00
361 6.03102671543332335621356854e-04 3.758920e+00
362 5.96946551356198435930866530e-04 3.758920e+00
363 5.90853634655565313794911564e-04 3.758920e+00
364 5.84823266262342843224697475e-04 3.758920e+00
365 5.78854797903328977502768193e-04 3.758920e+00
366 5.72947588137700625048054359e-04 3.758920e+00
367 5.67101002282442874513623821e-04 3.758920e+00
368 5.61314412338216671242985267e-04 3.758920e+00
369 5.55587196917883764830936588e-04 3.758920e+00
370 5.49918741174393170025036515e-04 3.758920e+00
371 5.44308436729826314488811523e-04 3.758920e+00
372 5.38755681605789633024927721e-04 3.758920e+00
373 5.33259880152540054719378926e-04 3.758920e+00
374 5.27820442983689902885502399e-04 3.758920e+00
375 5.22436786905421828887396973e-04 3.758920e+00
376 5.17108334851130177836631141e-04 3.758920e+00
377 5.11834515814450362498899683e-04 3.758920e+00
378 5.06614764785678971074911470e-04 3.758920e+00
379 5.01448522684232850764318723e-04 3.758920e+00
380 4.96335236297274916446309323e-04 3.758920e+00
381 4.91274358214747347041451153e-04 3.758920e+00
382 4.86265346768762081984538437e-04 3.758920e+00
383 4.81307665969852769248527036e-04 3.758920e+00
384 4.76400785446513038573490562e-04 3.758920e+00
385 4.71544180385835185690540650e-04 3.758920e+00
386 4.66737331472089468729219641e-04 3.758920e+00
387 4.61979724829791025837028018e-04 3.758920e+00
388 4.57270851962987101395341494e-04 3.758920e+00
389 4.52610209698912143317511836e-04 3.758920e+00
390 4.47997300130979097566863434e-04 3.758920e+00
391 4.43431630561629485341723633e-04 3.758920e+00
392 4.38912713446421584931322890e-04 3.758920e+00
393 4.34440066340730510815321130e-04 3.758920e+00
394 4.30013211842353261157856359e-04 3.758921e+00
395 4.25631677539442347928816401e-04 3.758921e+00
396 4.21294995956946860104358477e-04 3.758921e+00
397 4.17002704502708262685600760e-04 3.758921e+00
398 4.12754345417782090525010696e-04 3.758921e+00
399 4.08549465721079398550924511e-04 3.758921e+00
400 4.04387617161540543955083882e-04 3.758921e+00
401 4.00268356166970113579894885e-04 3.758921e+00
402 3.96191243793212019737304264e-04 3.758921e+00
403 3.92155845675291447188781646e-04 3.758921e+00
404 3.88161731979109201132183138e-04 3.758921e+00
405 3.84208477352101238425086116e-04 3.758921e+00
406 3.80295660876819744192212092e-04 3.758921e+00
407 3.76422866022681093609719705e-04 3.758921e+00
408 3.72589680599932145544511686e-04 3.758921e+00
409 3.68795696713207466713863036e-04 3.758921e+00
410 3.65040510715596239286334646e-04 3.758921e+00
411 3.61323723164755491663036047e-04 3.758921e+00
412 3.57644938775752399724716657e-04 3.758921e+00
413 3.54003766380801951265538952e-04 3.758921e+00
414 3.50399818881207895764073879e-04 3.758921e+00
415 3.46832713206726955378761401e-04 3.758921e+00
416 3.43302070272515752989705984e-04 3.758921e+00
417 3.39807514938047681377769615e-04 3.758921e+00
418 3.36348675961465606518152605e-04 3.758921e+00
419 3.32925185962862433663306261e-04 3.758921e+00
420 3.29536681380201241717275984e-04 3.758921e+00
421 3.26182802430784364328825164e-04 3.758921e+00
422 3.22863193069988655206636885e-04 3.758921e+00
423 3.19577500952210953773235946e-04 3.758921e+00
424 3.16325377392034944902532434e-04 3.758921e+00
425 3.13106477325954973313371088e-04 3.758921e+00
426 3.09920459271496200655965358e-04 3.758921e+00
427 3.06766985293169464673462832e-04 3.758921e+00
428 3.03645720962759664129232418e-04 3.758921e+00
429 3.00556335321543102029329120e-04 3.758921e+00
430 2.97498500845654707206572320e-04 3.758921e+00
431 2.94471893410538454547570320e-04 3.758921e+00
432 2.91476192250209715194075866e-04 3.758921e+00
433 2.88511079928198963581026382e-04 3.758921e+00
434 2.85576242297360186062071818e-04 3.758921e+00
435 2.82671368469267756708129813e-04 3.758921e+00
436 2.79796150776120012421133154e-04 3.758921e+00
437 2.76950284739665856040269354e-04 3.758921e+00
438 2.74133469035709549307955335e-04 3.758921e+00
439 2.71345405463286953526291789e-04 3.758921e+00
440 2.68585798908943127957793529e-04 3.758921e+00
441 2.65854357316395106206746712e-04 3.758921e+00
442 2.63150791652890837530459622e-04 3.758921e+00
443 2.60474815878420664066322798e-04 3.758921e+00
444 2.57826146914671625303555613e-04 3.758921e+00
445 2.55204504612207411489571696e-04 3.758921e+00
446 2.52609611721160481553893895e-04 3.758921e+00
447 2.50041193860678270105557530e-04 3.758921e+00
448 2.47498979488218744538646776e-04 3.758921e+00
449 2.44982699869419667717401756e-04 3.758921e+00
450 2.42492089050638738503135050e-04 3.758921e+00
451 2.40026883826734220269208397e-04 3.758921e+00
452 2.37586823714813424749184301e-04 3.758921e+00
453 2.35171650924771903244311910e-04 3.758921e+00
454 2.32781110331050738971800373e-04 3.758921e+00
455 2.30414949444422055774631120e-04 3.758921e+00
456 2.28072918384976771515385008e-04 3.758921e+00
457 2.25754769854233686924432911e-04 3.758921e+00
458 2.23460259108554495964885089e-04 3.758921e+00
459 2.21189143932443111825736359e-04 3.758921e+00
460 2.18941184610885988988393525e-04 3.758921e+00
461 2.16716143906006052056653632e-04 3.758921e+00
462 2.14513787027343630006703812e-04 3.758921e+00
463 2.12333881609024378162020597e-04 3.758921e+00
464 2.10176197684393202850736126e-04 3.758921e+00
465 2.08040507659041696598978266e-04 3.758921e+00
466 2.05926586287688150218866401e-04 3.758922e+00
467 2.03834210648832429672860922e-04 3.758922e+00
468 2.01763160121234562307396265e-04 3.758922e+00
469 1.99713216358444334156199695e-04 3.758922e+00
470 1.97684163266785832991506711e-04 3.758922e+00
471 1.95675786980941459345176292e-04 3.758922e+00
472 1.93687875840702837222997990e-04 3.758922e+00
473 1.91720220367728799238174475e-04 3.758922e+00
474 1.89772613243724815003041217e-04 3.758922e+00
475 1.87844849287002648580147124e-04 3.758922e+00
476 1.85936725430637560729438262e-04 3.758922e+00
477 1.84048040700417805124247672e-04 3.758922e+00
478 1.82178596191499289017740049e-04 3.758922e+00
479 1.80328195050863669983073900e-04 3.758922e+00
480 1.78496642451149645702476731e-04 3.758922e+00
481 1.76683745572506364050757721e-04 3.758922e+00
482 1.74889313580771442024203166e-04 3.758922e+00
483 1.73113157607680291649732141e-04 3.758922e+00
484 1.71355090728335043587932107e-04 3.758922e+00
485 1.69614927943236227158782525e-04 3.758922e+00
486 1.67892486157012566861182479e-04 3.758922e+00
487 1.66187584158612852627129319e-04 3.758922e+00
488 1.64500042602732309774543618e-04 3.758922e+00
489 1.62829683988858359144913379e-04 3.758922e+00
490 1.61176332644046141134505645e-04 3.758922e+00
491 1.59539814701252497105773975e-04 3.758922e+00
492 1.57919958082421629450009526e-04 3.758922e+00
493 1.56316592481292148796717667e-04 3.758922e+00
494 1.54729549340828484221485595e-04 3.758922e+00
495 1.53158661838678615031705821e-04 3.758922e+00
496 1.51603764868258212303656074e-04 3.758922e+00
497 1.50064695020117946921978103e-04 3.758922e+00
498 1.48541290564276008603211698e-04 3.758922e+00
499 1.47033391434772046750534269e-04 3.758922e+00
500 1.45540839209320165123159874e-04 3.758922e+00
501 1.44063477095258041151687456e-04 3.758922e+00
502 1.42601149910602281907501254e-04 3.758922e+00
503 1.41153704067925036755304369e-04 3.758922e+00
504 1.39720987558039248322208636e-04 3.758922e+00
505 1.38302849933344385556510669e-04 3.758922e+00
506 1.36899142292061629143720691e-04 3.758922e+00
507 1.35509717261403990918450235e-04 3.758922e+00
508 1.34134428983674700713857320e-04 3.758922e+00
509 1.32773133096722348008358883e-04 3.758922e+00
510 1.31425686722925089697580625e-04 3.758922e+00
511 1.30091948450374402706034016e-04 3.758922e+00
512 1.28771778320208675266619891e-04 3.758922e+00
513 1.27465037809430526945589368e-04 3.758922e+00
514 1.26171589817872394599651553e-04 3.758922e+00
515 1.24891298651370419390410627e-04 3.758922e+00
516 1.23624030009843643897887722e-04 3.758922e+00
517 1.22369650970823896918293627e-04 3.758922e+00
518 1.21128029975306697615076990e-04 3.758922e+00
519 1.19899036814778383501847725e-04 3.758922e+00
520 1.18682542616697735333476660e-04 3.758922e+00
521 1.17478419830328937711189097e-04 3.758922e+00
522 1.16286542213592144741698964e-04 3.758922e+00
523 1.15106784819090309543269945e-04 3.758922e+00
524 1.13939023980700530717935504e-04 3.758922e+00
525 1.12783137300940887980116312e-04 3.758922e+00
526 1.11639003637308234398277385e-04 3.758922e+00
527 1.10506503089097198218315743e-04 3.758922e+00
528 1.09385516986187472415932576e-04 3.758922e+00
529 1.08275927873314548391392442e-04 3.758922e+00
530 1.07177619500315108366089722e-04 3.758922e+00
531 1.06090476808297091548122237e-04 3.758922e+00
532 1.05014385917943402410680565e-04 3.758922e+00
533 1.03949234116399691590752752e-04 3.758922e+00
534 1.02894909846724879015460175e-04 3.758922e+00
535 1.01851302695023706993728008e-04 3.758922e+00
536 1.00818303378030294306655357e-04 3.758922e+00
537 9.97958037318826592793064023e-05 3.758922e+00
538 9.87836967026454375404714847e-05 3.758922e+00
539 9.77818763309321682718547319e-05 3.758922e+00
540 9.67902377440522552424356784e-05 3.758922e+00
541 9.58086771428782698386411587e-05 3.758922e+00
542 9.48370917914742833469687877e-05 3.758922e+00
543 9.38753800059760048699053492e-05 3.758922e+00
544 9.29234411439362046041673393e-05 3.758922e+00
545 9.19811755931872470238436224e-05 3.758922e+00
546 9.10484847613239503365256677e-05 3.758922e+00
547 9.01252710658106617877191602e-05 3.758922e+00
548 8.92114379226417497691439817e-05 3.758922e+00
549 8.83068897368770880590763128e-05 3.758922e+00
550 8.74115318915505049674960492e-05 3.758922e+00
551 8.65252707381962686983972732e-05 3.758922e+00
552 8.56480135870506779785862883e-05 3.758922e+00
553 8.47796686965259361883073819e-05 3.758922e+00
554 8.39201452641846832713329318e-05 3.758922e+00
555 8.30693534165959291586459057e-05 3.758922e+00
556 8.22272041995083873781174910e-05 3.758922e+00
557 8.13936095691986230332357066e-05 3.758922e+00
558 8.05684823822334060267752465e-05 3.758922e+00
559 7.97517363869588324270035185e-05 3.758922e+00
560 7.89432862133547129032673517e-05 3.758922e+00
561 7.81430473654968061995862438e-05 3.758922e+00
562 7.73509362106202820854108926e-05 3.758922e+00
563 7.65668699718267270221822018e-05 3.758922e+00
564 7.57907667186136517391975564e-05 3.758922e+00
565 7.50225453585577796563818587e-05 3.758922e+00
566 7.42621256274447820141040855e-05 3.758922e+00
567 7.35094280825897793390372170e-05 3.758922e+00
568 7.27643740928042158551403151e-05 3.758922e+00
569 7.20268858313480303664708138e-05 3.758922e+00
570 7.12968862663851534822515021e-05 3.758922e+00
571 7.05742991541323798788259980e-05 3.758922e+00
572 6.98590490295318821420758604e-05 3.758922e+00
573 6.91510611992683253603647620e-05 3.758922e+00
574 6.84502617326362798599870274e-05 3.758922e+00
575 6.77565774551243464292674124e-05 3.758922e+00
576 6.70699359395959441394394207e-05 3.758922e+00
577 6.63902654988089929808531275e-05 3.758922e+00
578 6.57174951791421237817791834e-05 3.758922e+00
579 6.50515547493988406570902816e-05 3.758922e+00
580 6.43923746985892027057743481e-05 3.758922e+00
581 6.37398862238868179870901476e-05 3.758922e+00
582 6.30940212264095216885412265e-05 3.758922e+00
583 6.24547123021138126004736524e-05 3.758922e+00
584 6.18218927355721018521497734e-05 3.758922e+00
585 6.11954964930613848480764339e-05 3.758922e+00
586 6.05754582147698401981168737e-05 3.758922e+00
587 5.99617132084891786471952946e-05 3.758922e+00
588 5.93541974428700110956447222e-05 3.758922e+00
589 5.87528475398665044450788320e-05 3.758922e+00
590 5.81576007689150968464099345e-05 3.758922e+00
591 5.75683950397918957602588774e-05 3.758922e+00
592 5.69851688957474623669317848e-05 3.758922e+00
593 5.64078615081877428132604846e-05 3.758922e+00
594 5.58364126689616299399447630e-05 3.758922e+00
595 5.52707627844383869416058919e-05 3.758922e+00
596 5.47108528694489901016660693e-05 3.758922e+00
597 5.41566245412022909317718844e-05 3.758922e+00
598 5.36080200115714259343283055e-05 3.758922e+00
599 5.30649820834363893226268138e-05 3.758922e+00
600 5.25274541424242149526176171e-05 3.758922e+00
601 5.19953801526729713299544711e-05 3.758922e+00
602 5.14687046493932876737968651e-05 3.758922e+00
603 5.09473727338707036739473555e-05 3.758922e+00
604 5.04313300681559045475846337e-05 3.758922e+00
605 4.99205228675788810206552515e-05 3.758922e+00
606 4.94148978966670707787915695e-05 3.758922e+00
607 4.89144024637529502134471182e-05 3.758922e+00
608 4.84189844133146407405277056e-05 3.758922e+00
609 4.79285921223089405414016784e-05 3.758922e+00
610 4.74431744949911624368264762e-05 3.758922e+00
611 4.69626809555007495677707297e-05 3.758922e+00
612 4.64870614446138662721220991e-05 3.758922e+00
613 4.60162664132380156431847973e-05 3.758922e+00
614 4.55502468180761727403749184e-05 3.758922e+00
615 4.50889541150266361015791494e-05 3.758922e+00
616 4.46323402558443965595751102e-05 3.758922e+00
617 4.41803576819310643672596151e-05 3.758922e+00
618 4.37329593193636463827403404e-05 3.758922e+00
619 4.32900985738658131054407141e-05 3.758922e+00
620 4.28517293271721825447320708e-05 3.758922e+00
621 4.24178059306630234753798803e-05 3.758922e+00
622 4.19882832002363654087112588e-05 3.758922e+00
623 4.15631164136863367531728175e-05 3.758922e+00
624 4.11422613039431507163563861e-05 3.758922e+00
625 4.07256740550373456770383296e-05 3.758922e+00
626 4.03133112973860603862365226e-05 3.758922e+00
627 3.99051301046138482656218394e-05 3.758922e+00
628 3.95010879865505609644278640e-05 3.758922e+00
629 3.91011428864391482945403467e-05 3.758922e+00
630 3.87052531764889859791645144e-05 3.758922e+00
631 3.83133776524125470243527236e-05 3.758922e+00
632 3.79254755296155559424718662e-05 3.758922e+00
633 3.75415064398871634650939333e-05 3.758922e+00
634 3.71614304263249181463357740e-05 3.758922e+00
635 3.67852079377455618621611810e-05 3.758922e+00
636 3.64127998270547421086687501e-05 3.758922e+00
637 3.60441673463507617674109196e-05 3.758922e+00
638 3.56792721415692776708826484e-05 3.758922e+00
639 3.53180762487672925240174415e-05 3.758922e+00
640 3.49605420925283409423062198e-05 3.758922e+00
641 3.46066324786127845684717552e-05 3.758922e+00
642 3.42563105921072686994161005e-05 3.758922e+00
643 3.39095399932766460894539851e-05 3.758922e+00
644 3.35662846130664285120362433e-05 3.758922e+00
645 3.32265087500791908461765523e-05 3.758922e+00
646 3.28901770664313466844067002e-05 3.758922e+00
647 3.25572545835884296326623311e-05 3.758922e+00
648 3.22277066796939647467211409e-05 3.758922e+00
649 3.19014990854166218458773385e-05 3.758922e+00
650 3.15785978807064452431908885e-05 3.758922e+00
651 3.12589694893773462113298334e-05 3.758922e+00
652 3.09425806790669671733975954e-05 3.758922e+00
653 3.06293985541809311336225452e-05 3.758922e+00
654 3.03193905545887870212149601e-05 3.758922e+00
655 3.00125244522693763603478356e-05 3.758922e+00
656 2.97087683457675142382776318e-05 3.758922e+00
657 2.94080906594603469646730109e-05 3.758922e+00
658 2.91104601392448057934139727e-05 3.758922e+00
659 2.88158458482670091040708099e-05 3.758922e+00
660 2.85242171650937791549298289e-05 3.758922e+00
661 2.82355437800466055602455900e-05 3.758922e+00
662 2.79497956918171726835558449e-05 3.758922e+00
663 2.76669432037160540021995814e-05 3.758922e+00
664 2.73869569228900706047129948e-05 3.758922e+00
665 2.71098077533633869805763245e-05 3.758922e+00
666 2.68354668970395476086839015e-05 3.758922e+00
667 2.65639058485239575740661372e-05 3.758922e+00
668 2.62950963918888197968365406e-05 3.758922e+00
669 2.60290105982057653262896207e-05 3.758922e+00
670 2.57656208237734368987712635e-05 3.758922e+00
671 2.55048997048550900768222605e-05 3.758922e+00
672 2.52468201569458724803536598e-05 3.758922e+00
673 2.49913553708224044221878485e-05 3.758922e+00
674 2.47384788097010884021058341e-05 3.758922e+00
675 2.44881642073490968854621724e-05 3.758922e+00
676 2.42403855642210618070216815e-05 3.758922e+00
677 2.39951171452346373024616666e-05 3.758922e+00
678 2.37523334771045956440287811e-05 3.758922e+00
679 2.35120093463051166911975676e-05 3.758922e+00
680 2.32741197946568139981113332e-05 3.758922e+00
681 2.30386401190454351717989967e-05 3.758922e+00
682 2.28055458659856958962552920e-05 3.758922e+00
683 2.25748128320943613860094512e-05 3.758922e+00
684 2.23464170595785016756526509e-05 3.758922e+00
685 2.21203348336943012985168072e-05 3.758922e+00
686 2.18965426824406603645983838e-05 3.758922e+00
687 2.16750173712273864318721139e-05 3.758922e+00
688 2.14557359013084274993593548e-05 3.758922e+00
689 2.12386755090149988698701444e-05 3.758922e+00
690 2.10238136613427617233745837e-05 3.758922e+00
691 2.08111280548834875656852988e-05 3.758922e+00
692 2.06005966126450424345806223e-05 3.758922e+00
693 2.03921974816503161567499830e-05 3.758922e+00
694 2.01859090325108835603865054e-05 3.758922e+00
695 1.99817098537620074663687803e-05 3.758922e+00
696 1.97795787531209942228336424e-05 3.758922e+00
697 1.95794947533392936912625959e-05 3.758922e+00
698 1.93814370898695638337043412e-05 3.758922e+00
699 1.91853852098610998017265417e-05 3.758922e+00
700 1.89913187691002560632431984e-05 3.758922e+00
701 1.87992176301382833605163603e-05 3.758922e+00
702 1.86090618600702185870751637e-05 3.758922e+00
703 1.84208317293010288341094383e-05 3.758922e+00
704 1.82345077078871913879836580e-05 3.758922e+00
705 1.80500704644377769013917356e-05 3.758922e+00
706 1.78675008644224502592397219e-05 3.758922e+00
707 1.76867799673731888171739762e-05 3.758922e+00
708 1.75078890258867215352044100e-05 3.758922e+00
709 1.73308094827588233936312145e-05 3.758922e+00
710 1.71555229686477275741988274e-05 3.758922e+00
711 1.69820113019038006869302487e-05 3.758922e+00
712 1.68102564848937077702454440e-05 3.758922e+00
713 1.66402407038489932931783766e-05 3.758922e+00
714 1.64719463241935424864612753e-05 3.758922e+00
715 1.63053558925435481037364421e-05 3.758922e+00
716 1.61404521309712101792381567e-05 3.758922e+00
717 1.59772179387968747850661683e-05 3.758922e+00
718 1.58156363882317847421605378e-05 3.758922e+00
719 1.56556907229954914574209662e-05 3.758922e+00
720 1.54973643574158959697762566e-05 3.758922e+00
721 1.53406408751065358522791549e-05 3.758922e+00
722 1.51855040250697457637589494e-05 3.758922e+00
723 1.50319377227010877524004603e-05 3.758922e+00
724 1.48799260450310572771823875e-05 3.758922e+00
725 1.47294532325469680681924792e-05 3.758922e+00
726 1.45805036852007706497371883e-05 3.758922e+00
727 1.44330619614607007000686018e-05 3.758922e+00
728 1.42871127756570403247908876e-05 3.758922e+00
729 1.41426409994384844835127110e-05 3.758922e+00
730 1.39996316554260126008898263e-05 3.758922e+00
731 1.38580699208779035676384478e-05 3.758922e+00
732 1.37179411219004637517617645e-05 3.758922e+00
733 1.35792307343220006757246107e-05 3.758922e+00
734 1.34419243812559295559935779e-05 3.758922e+00
735 1.33060078315804626651304779e-05 3.758922e+00
736 1.31714669992574931982462147e-05 3.758922e+00
737 1.30382879412819183433027564e-05 3.758922e+00
738 1.29064568550272616411162332e-05 3.758922e+00
739 1.27759600792124899438801516e-05 3.758922e+00
740 1.26467840914170135654991459e-05 3.758922e+00
741 1.25189155052601902340424569e-05 3.758922e+00
742 1.23923410715306232983412560e-05 3.758922e+00
743 1.22670476748208354540433176e-05 3.758922e+00
744 1.21430223328867610636241578e-05 3.758922e+00
745 1.20202521957632184486895743e-05 3.758922e+00
746 1.18987245434957267578839762e-05 3.758922e+00
747 1.17784267854392202848042362e-05 3.758922e+00
748 1.16593464586367122104741331e-05 3.758922e+00
749 1.15414712265250502827964099e-05 3.758922e+00
750 1.14247888779593991355953628e-05 3.758922e+00
751 1.13092873259654150676443291e-05 3.758922e+00
752 1.11949546061180537807411631e-05 3.758922e+00
753 1.10817788746047363721870804e-05 3.758922e+00
754 1.09697484089544549669924256e-05 3.758922e+00
755 1.08588516052902011248910627e-05 3.758922e+00
756 1.07490769772972695461892706e-05 3.758922e+00
757 1.06404131556773250084696122e-05 3.758922e+00
758 1.05328488859686714970492413e-05 3.758922e+00
759 1.04263730282193601677778391e-05 3.758922e+00
760 1.03209745554857980370409495e-05 3.758922e+00
761 1.02166425529799535163984550e-05 3.758922e+00
762 1.01133662158085966772426423e-05 3.758922e+00
763 1.00111348497584208658717914e-05 3.758922e+00
764 9.90993786859417870240430287e-06 3.758922e+00
765 9.80976479386552638155272188e-06 3.758922e+00
766 9.71060525289604887122941329e-06 3.758922e+00
767 9.61244897839933545293997219e-06 3.758922e+00
768 9.51528580768075789514739982e-06 3.758922e+00
769 9.41910568082516214745859157e-06 3.758922e+00
770 9.32389864023845580363620417e-06 3.758922e+00
771 9.22965482863185603438181681e-06 3.758922e+00
772 9.13636448974301616917856328e-06 3.758922e+00
773 9.04401796541804632091100802e-06 3.758922e+00
774 8.95260569599059451107933572e-06 3.758922e+00
775 8.86211821870642298614676596e-06 3.758922e+00
776 8.77254616688259418618399399e-06 3.758922e+00
777 8.68388026822671004389606053e-06 3.758922e+00
778 8.59611134552304255321622528e-06 3.758922e+00
779 8.50923031354209001553539488e-06 3.758922e+00
780 8.42322818063675641869422761e-06 3.758922e+00
781 8.33809604466174310853122942e-06 3.758922e+00
782 8.25382509442058260652232138e-06 3.758922e+00
783 8.17040660952022507559390496e-06 3.758922e+00
784 8.08783195544476584965942062e-06 3.758922e+00
785 8.00609258780258890983091979e-06 3.758922e+00
786 7.92518004649265277096904098e-06 3.758922e+00
787 7.84508595879002144435950677e-06 3.758922e+00
788 7.76580203698912570505191039e-06 3.758922e+00
789 7.68732007612756872215291348e-06 3.758922e+00
790 7.60963195570658380590539638e-06 3.758922e+00
791 7.53272963689313042291110373e-06 3.758922e+00
792 7.45660516296380129389704747e-06 3.758922e+00
793 7.38125065708052065048929216e-06 3.758922e+00
794 7.30665832284304519198209552e-06 3.758922e+00
795 7.23282044270163450657871659e-06 3.758922e+00
796 7.15972937796161234381238023e-06 3.758922e+00
797 7.08737756587666632989179136e-06 3.758922e+00
798 7.01575752205644509961433852e-06 3.758922e+00
799 6.94486183735669292414792800e-06 3.758922e+00
800 6.87468317747678031207720847e-06 3.758922e+00
801 6.80521428284849705375855397e-06 3.758922e+00
802 6.73644796728654577722735647e-06 3.758922e+00
803 6.66837711745238618621205162e-06 3.758922e+00
804 6.60099469261352608421633895e-06 3.758922e+00
805 6.53429372268071648980226201e-06 3.758922e+00
806 6.46826730878430165302224106e-06 3.758922e+00
807 6.40290862175078456000306207e-06 3.758922e+00
808 6.33821090165558337240023917e-06 3.758922e+00
809 6.27416745702944456504956613e-06 3.758922e+00
810 6.21077166476244190579120846e-06 3.758922e+00
811 6.14801696798500918846519178e-06 3.758922e+00
812 6.08589687738553471071630344e-06 3.758922e+00
813 6.02440496784758287515410685e-06 3.758922e+00
814 5.96353488119782068914345036e-06 3.758922e+00
815 5.90328032238490729710633786e-06 3.758922e+00
816 5.84363506104181914667817371e-06 3.758922e+00
817 5.78459292968658599028196690e-06 3.758922e+00
818 5.72614782275157842208069409e-06 3.758922e+00
819 5.66829369736903945699735968e-06 3.758922e+00
820 5.61102457106623418936963352e-06 3.758922e+00
821 5.55433452347685868705348330e-06 3.758922e+00
822 5.49821769278109265125312199e-06 3.758922e+00
823 5.44266827685354335938624007e-06 3.758922e+00
824 5.38768053290825923908741180e-06 3.758922e+00
825 5.33324877587739276364959054e-06 3.758922e+00
826 5.27936737851871434401909711e-06 3.758922e+00
827 5.22603077057956878699899669e-06 3.758922e+00
828 5.17323343863952876090124555e-06 3.758922e+00
829 5.12096992387172906760093791e-06 3.758922e+00
830 5.06923482455585500187867851e-06 3.758922e+00
831 5.01802279288495943037869476e-06 3.758922e+00
832 4.96732853421762587280748752e-06 3.758922e+00
833 4.91714680936807877593107408e-06 3.758922e+00
834 4.86747243101263098825556841e-06 3.758922e+00
835 4.81830026513955767913889236e-06 3.758922e+00
836 4.76962522897245954332529766e-06 3.758922e+00
837 4.72144229205890003794269388e-06 3.758922e+00
838 4.67374647409547973087072872e-06 3.758922e+00
839 4.62653284586700440979972759e-06 3.758922e+00
840 4.57979652830002317246294724e-06 3.758922e+00
841 4.53353269060856064971492749e-06 3.758922e+00
842 4.48773655224046573414915448e-06 3.758922e+00
843 4.44240338032072224990799703e-06 3.758922e+00
844 4.39752848988099488138862198e-06 3.758922e+00
845 4.35310724416574688038069837e-06 3.758922e+00
846 4.30913505300465948165368132e-06 3.758922e+00
847 4.26560737201448969741802986e-06 3.758922e+00
848 4.22251970390350444422861848e-06 3.758922e+00
849 4.17986759639310732997738787e-06 3.758922e+00
850 4.13764664227296864029833831e-06 3.758922e+00
851 4.09585247966635671522904472e-06 3.758922e+00
852 4.05448078948339024472251671e-06 3.758922e+00
853 4.01352729786647236231425170e-06 3.758922e+00
854 3.97298777354061319094964688e-06 3.758922e+00
855 3.93285802816348484316167841e-06 3.758922e+00
856 3.89313391554090119938986297e-06 3.758922e+00
857 3.85381133224830122797378851e-06 3.758922e+00
858 3.81488621535465287126819359e-06 3.758922e+00
859 3.77635454403485607019030738e-06 3.758922e+00
860 3.73821233804156488429921469e-06 3.758922e+00
861 3.70045565693958151582700598e-06 3.758922e+00
862 3.66308060079097594445010286e-06 3.758922e+00
